Integrated Planning of a Solar/Storage Collective

French regulation allows consumers in low-voltage networks to form collectives to produce, share, and consume local energy under the collective self-consumption framework. A natural consequence of collectively-owned generation projects is the need to allocate production among consumers. In long-term plans, production allocation determines each of the consumers' benefits of joining the collective. In the short-term, energy should be dynamically allocated to reflect operation. This paper presents a framework that integrates long and short-term planning of a collective that shares a solar plus energy storage system. In the long-term planning stage, we maximize the collective's welfare and equitably allocate expected energy to each consumer. For operation, we propose a model predictive control algorithm that minimizes short-term costs and allocates energy to each consumer on a 30-minute basis (as required by French regulation). We adjust the energy allotment ex-post operation to reflect the materialization of uncertainty. We present a case study where we showcase the framework for a 15 consumer collective.

==> Self-consumption project - Arxiv/actual_key_sample.dat <==
%% LaTeX2e file `actual_key_sample.dat'
%% generated by the `filecontents' environment
%% from source `FinalSubmission' on 2020/08/26.
%%
time,x1,x2,x3,x4,x5,x6,x7,x8,x9,x10,x11,x12,x13,x14,x15,load,production,actual_surplus
00-01-00 00:00,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,10.86106667,0,0
00-01-00 00:30,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,10.86106667,0,0
00-01-00 01:00,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,12.65418333,0,0
00-01-00 01:30,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,12.65418333,0,0
00-01-00 02:00,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,8.296666666,0,0
00-01-00 02:30,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,8.296666666,0,0
00-01-00 03:00,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,7.167516667,0,0
00-01-00 03:30,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,7.167516667,0,0
00-01-00 04:00,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,11.01731667,0,0
00-01-00 04:30,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,11.01731667,0,0
00-01-00 05:00,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,8.580366668,0,0
00-01-00 05:30,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,8.580366668,0,0
00-01-00 06:00,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,8.961216664,0,0
00-01-00 06:30,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,8.961216664,0,0
00-01-00 07:00,7.44E-10,1.49E-09,2.23E-09,0.042945511,4.29E-02,4.29E-02,0.129675388,1.30E-01,1.30E-01,1.30E-01,1.30E-01,0.319040209,3.19E-01,0.337139866,3.37E-01,9.748950001,0.337,0
00-01-00 07:30,5.53E-09,1.09E-08,1.63E-08,0.046622368,4.66E-02,4.66E-02,0.137029098,1.37E-01,1.37E-01,1.37E-01,1.37E-01,0.330070781,3.30E-01,0.351847286,3.52E-01,9.748950001,0.352,0
00-01-00 08:00,0.508916643,0.716427026,1.51117741,1.726244077,2.273494458,3.064739841,3.724773174,4.375989838,4.815351268,5.330178317,5.776330365,6.092713698,6.300224081,6.619224081,7.070357413,10.78431667,7.070357413,0
00-01-00 08:30,0.508916667,1.801718154,3.681759643,3.89682631,4.463059643,5.717009641,6.377042974,7.028259641,7.468309641,8.082942973,8.560226306,8.876609639,9.546792971,9.865792971,10.3169263,10.78431667,10.3169263,0
00-01-00 09:00,0.6123,2.017333333,3.821983333,4.081,5.00455,6.437133333,7.274633333,7.839216666,8.366699999,8.819416666,9.464583333,9.788233333,14.09175,14.31326667,14.69565,14.69565,15.27011727,0.574467265
00-01-00 09:30,0.6123,2.017333333,3.821983333,4.081,5.00455,6.437133333,7.274633333,7.839216666,8.366699999,8.819416666,9.464583333,9.788233333,14.09175,14.31326667,14.69565,14.69565,23.17900624,8.483356235
00-01-00 10:00,1.766816667,1.9959949,2.560289797,2.727789797,4.008489797,5.810739769,7.068339769,7.520289769,8.040073102,8.698223102,9.466989769,9.910039769,10.62959949,11.13964949,11.52199949,19.284,11.52199949,0
00-01-00 10:30,1.766816667,3.067233334,4.722966667,4.890466667,6.171166667,7.973416667,9.231016667,9.682966667,10.20275,10.8609,11.62966667,12.07271667,18.3916,18.90165,19.284,19.284,20.00202176,0.71802176
00-01-00 11:00,1.58925,2.813666667,3.67275,3.8863,5.0336,6.932366667,7.510516667,8.357,8.926816667,9.9362,10.68626667,11.1425,17.31128333,17.58345,18.14251667,18.14251667,21.56938893,3.426872258
00-01-00 11:30,1.58925,2.813666667,3.67275,3.8863,5.0336,6.932366667,7.510516667,8.357,8.926816667,9.9362,10.68626667,11.1425,17.31128333,17.58345,18.14251667,18.14251667,24.44025861,6.297741943
00-01-00 12:00,0.804366667,1.966933334,2.765166667,2.976583334,4.085816667,5.839166667,6.357883334,7.335000001,7.822966668,9.037883335,10.07708334,10.50593334,12.90606667,13.08006667,13.79991667,13.79991667,25.49214434,11.69222767
00-01-00 12:30,0.804366667,1.966933334,2.765166667,2.976583334,4.085816667,5.839166667,6.357883334,7.335000001,7.822966668,9.037883335,10.07708334,10.50593334,12.90606667,13.08006667,13.79991667,13.79991667,19.2933668,5.493450134
00-01-00 13:00,0.2751,1.721016667,3.539916667,3.816516667,4.54685,5.8474,6.4849,6.8767,7.57845,8.700866667,9.860733334,10.2767,12.39316667,12.57161667,13.2009,13.2009,14.78753827,1.586638274
00-01-00 13:30,0.2751,1.721016667,3.539916667,3.816516667,4.54685,5.8474,6.4849,6.8767,7.57845,8.700866667,9.860733334,10.2767,12.39316667,12.57161667,13.2009,13.2009,17.8097948,4.608894797
00-01-00 14:00,0.2353,2.35E-01,1.99158436,2.20263436,2.638517693,2.841996805,4.148030138,4.599313471,5.348513471,6.159180138,7.565496805,7.918780138,7.92E+00,8.276813471,8.854880138,15.408,8.854880138,0
00-01-00 14:30,0.2353,0.640736278,2.104441532,2.315491532,2.751374865,3.634623446,4.940656779,5.391940112,6.141140112,6.951806779,8.358123446,8.711406779,8.71E+00,9.069440112,9.647506779,15.408,9.647506779,0
00-01-00 15:00,2.554316667,4.649283334,6.920816667,7.3856,7.787466667,8.759283334,9.594666667,9.98285,10.58358333,11.40656667,12.78208333,13.03483333,13.9209,14.16716667,14.77986667,15.49091667,14.77986667,0
00-01-00 15:30,2.554316665,4.286804414,5.842725508,6.30750884,6.709375506,7.681192168,8.5165755,8.904758832,9.505492164,10.3284755,11.70399216,11.95674216,1.20E+01,12.20300883,12.81570883,15.49091667,12.81570883,0
00-01-00 16:00,2.533127353,2.53E+00,2.53E+00,2.804760686,3.368010686,3.986900019,5.782433352,6.183883352,7.178116685,8.246133352,9.298500019,9.557900019,9.56E+00,9.767566686,10.53428335,17.39761667,10.53428335,0
00-01-00 16:30,2.11E-10,3.85E-10,5.63E-10,0.271633334,0.83488328,8.35E-01,0.919650494,1.321100492,1.32E+00,1.32E+00,1.32E+00,1.580500497,1.58E+00,1.790167164,1.924715651,17.39761667,1.924715651,0
00-01-00 17:00,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,16.66213333,0,0
00-01-00 17:30,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,16.66213333,0,0
00-01-00 18:00,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,16.67795,0,0
00-01-00 18:30,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,16.67795,0,0
00-01-00 19:00,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,19.4909,0,0
00-01-00 19:30,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,19.4909,0,0
00-01-00 20:00,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,18.85156667,0,0
00-01-00 20:30,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,18.85156667,0,0
00-01-00 21:00,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,16.39233333,0,0
00-01-00 21:30,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,16.39233333,0,0
00-01-00 22:00,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,17.08271667,0,0
00-01-00 22:30,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,17.08271667,0,0
00-01-00 23:00,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,15.12928334,0,0
00-01-00 23:30,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,15.12928334,0,0



==> Self-consumption project - Arxiv/energy_mismatch_csv.dat <==
%% LaTeX2e file `energy_mismatch_csv.dat'
%% generated by the `filecontents' environment
%% from source `FinalSubmission' on 2020/08/26.
%%
time,x1,x2,x3,x4,x5,x6,x7,x8,x9,x10,x11,x12,x13,x14,x15
00-01-00 00:00,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
00-01-07 00:00,0.331552877,0.307958538,0.221649064,0.164836581,0.140050431,0.176686177,0.06529788,0.170087267,0.287286246,0.286587817,0.315573695,-0.080575698,0.153506834,-0.038904558,0.252596227
00-01-14 00:00,0.538234683,0.465798977,0.484953609,0.398433387,0.354702794,0.286178636,0.354142122,0.378768578,0.412756868,0.336543433,0.382810644,0.235656426,0.244320879,0.144778518,0.458897715
00-01-21 00:00,0.430816538,0.479037395,0.497444364,0.37949473,0.324103585,0.341482812,0.315769606,0.346377125,0.470682349,0.332580329,0.41239602,0.181318993,0.318987426,0.171494309,0.435091801
00-01-28 00:00,0.363842197,0.399043872,0.382711042,0.321874628,0.255573433,0.273750211,0.246324392,0.277817934,0.355702019,0.287568674,0.297230655,0.153548252,0.24998264,0.166935851,0.329460406
00-02-04 00:00,0.262173706,0.295208763,0.279040076,0.276218739,0.195115158,0.199641845,0.20942295,0.215088939,0.249765005,0.202734078,0.209616956,0.14400214,0.176329304,0.151248988,0.247733838
00-02-11 00:00,0.279493635,0.29176539,0.284801726,0.272743477,0.202601143,0.209171428,0.219741788,0.21831199,0.257692899,0.229129926,0.236289568,0.238018071,0.187962481,0.203838539,0.242027418
00-02-18 00:00,0.281837989,0.24729005,0.287712499,0.263194261,0.193340517,0.205990314,0.219784278,0.22422382,0.248618566,0.220855194,0.224303642,0.285739802,0.192107901,0.231159754,0.234001057
00-02-25 00:00,0.269242434,0.196165139,0.260071052,0.252700371,0.187804852,0.197110184,0.222582687,0.218263338,0.260951287,0.22529124,0.213843067,0.290203764,0.187748741,0.233799375,0.212416484
00-03-03 00:00,0.256144107,0.15816401,0.215655767,0.262993963,0.201612272,0.170537204,0.234952561,0.226800262,0.226854108,0.194199811,0.172785716,0.293330176,0.15989526,0.238337813,0.201703304
00-03-10 00:00,0.267139523,0.13941712,0.193659581,0.267677909,0.228788418,0.162395644,0.271162185,0.24818319,0.222458835,0.188923312,0.164745297,0.307729387,0.156424791,0.244995883,0.211358586
00-03-17 00:00,0.261773082,0.08448511,0.142377134,0.257555355,0.215392292,0.143691327,0.272079605,0.250444743,0.211418407,0.162956689,0.14693429,0.301947995,0.110952164,0.240849789,0.201936217
00-03-24 00:00,0.270797079,0.080258722,0.137564725,0.272389615,0.23200892,0.133594414,0.285396699,0.266590258,0.202888207,0.1504214,0.135210437,0.321483093,0.100471759,0.257038648,0.213318601
00-03-31 00:00,0.28066084,0.083347349,0.138046602,0.299276286,0.24344551,0.137089059,0.304712472,0.304675866,0.203294935,0.154427893,0.137597084,0.340163882,0.107121836,0.272953598,0.220287342
00-04-07 00:00,0.258250729,0.06983718,0.121904899,0.304653269,0.217676877,0.122236799,0.273401258,0.28095417,0.180289867,0.142217466,0.122687771,0.342310071,0.096688048,0.275952128,0.198474539
00-04-14 00:00,0.217692054,0.057016527,0.103647115,0.258859173,0.182521378,0.102745562,0.230122307,0.239474075,0.149888403,0.118516791,0.105294027,0.346431628,0.083799822,0.279301239,0.16621577
00-04-21 00:00,0.212568346,0.057412531,0.101512335,0.249386113,0.178445081,0.101288721,0.225612136,0.235539273,0.146170213,0.115433061,0.103501705,0.35881688,0.08445353,0.284565397,0.16334209
00-04-28 00:00,0.222792094,0.060271242,0.105958948,0.258632777,0.188760089,0.107635782,0.236852888,0.25252145,0.156877249,0.123971879,0.110377386,0.360083614,0.090635477,0.290734854,0.173994772
00-05-05 00:00,0.200289542,0.054529363,0.09553448,0.234498114,0.168291438,0.097410687,0.214073054,0.228449758,0.141088196,0.109585076,0.098084863,0.338314377,0.08273339,0.278068936,0.15910535
00-05-12 00:00,0.185208355,0.051171024,0.087560282,0.214144241,0.157272329,0.091539183,0.202653144,0.213269756,0.133478239,0.104493532,0.091491099,0.32419362,0.078682282,0.254883437,0.148607393
00-05-19 00:00,0.188543544,0.051561138,0.087730604,0.213517692,0.158372031,0.093134602,0.201121361,0.217165878,0.135050186,0.105748406,0.093058861,0.32283793,0.080511891,0.252288427,0.151556232
00-05-26 00:00,0.163827859,0.045963522,0.075725349,0.185475461,0.139631448,0.082968344,0.178925941,0.192266133,0.119781486,0.093904423,0.081108854,0.279082265,0.071841725,0.217965624,0.133419878
00-06-02 00:00,0.142742123,0.040393169,0.071185648,0.16614706,0.127439262,0.074654441,0.16020498,0.1770484,0.107021425,0.083861867,0.07317201,0.252097115,0.065672123,0.189787676,0.1212863
00-06-09 00:00,0.122537447,0.035234583,0.058910736,0.142726878,0.108577619,0.064044741,0.139911518,0.150826276,0.090539168,0.071834131,0.063155734,0.211707364,0.060166741,0.160889372,0.106157538
00-06-16 00:00,0.121641568,0.037489699,0.062281321,0.14163509,0.112708195,0.066978201,0.14261912,0.152131181,0.090517086,0.073242819,0.065469495,0.208667397,0.060455576,0.156679176,0.106288633
00-06-23 00:00,0.114413057,0.036776784,0.061772374,0.136499009,0.111143016,0.064944639,0.137779118,0.144762062,0.086762147,0.069988989,0.063828867,0.195987112,0.059134302,0.147478428,0.102484513
00-06-30 00:00,0.115173488,0.034976405,0.060681408,0.127087869,0.105595768,0.061354447,0.130449474,0.137885499,0.08295297,0.065479572,0.06057321,0.18014963,0.056544329,0.135311417,0.095968225
00-07-07 00:00,0.117248209,0.03603734,0.061319193,0.128329257,0.106043495,0.062768571,0.130370777,0.134980221,0.084650242,0.066268477,0.061492066,0.175888196,0.057954785,0.134861284,0.097557459
00-07-14 00:00,0.114959054,0.035771551,0.059761292,0.1224881,0.10344209,0.061844974,0.126245641,0.125756736,0.082889259,0.064215633,0.059213908,0.165901639,0.057502806,0.129212037,0.094675071
00-07-21 00:00,0.114612875,0.036594478,0.060743046,0.124518048,0.105202905,0.062777219,0.129732825,0.123993423,0.084612604,0.063460807,0.059303549,0.16466044,0.059135308,0.132266949,0.095835877
00-07-28 00:00,0.116531279,0.038488351,0.063244251,0.127601804,0.107845702,0.0652361,0.13235058,0.125323634,0.088412004,0.06521069,0.060369587,0.166537677,0.062821547,0.135962392,0.098764291
00-08-04 00:00,0.115143533,0.039574398,0.063799587,0.128661964,0.109510088,0.066320993,0.134915963,0.124367274,0.088501395,0.065619751,0.061008334,0.1645281,0.063082915,0.136913897,0.099614076
00-08-11 00:00,0.112266946,0.03940042,0.063160017,0.126894185,0.108166649,0.06553316,0.13438499,0.120270605,0.086101688,0.064178469,0.06091881,0.15966034,0.062643347,0.134631076,0.098062661
00-08-18 00:00,0.107040566,0.038155285,0.061054445,0.123096381,0.104496766,0.063131972,0.129678434,0.113305924,0.083424757,0.060796144,0.060091984,0.151176636,0.060734945,0.12941786,0.094318804
00-08-25 00:00,0.101026684,0.036521413,0.058216547,0.117730454,0.10028208,0.06022921,0.123960471,0.108048385,0.080426346,0.057527272,0.05847706,0.142494209,0.058321675,0.123641635,0.08989819
00-09-01 00:00,0.090596398,0.032906522,0.052602855,0.107046058,0.0910342,0.054302641,0.112243748,0.098445488,0.073095548,0.052267196,0.053126161,0.129515361,0.053023147,0.112165138,0.082574935
00-09-08 00:00,0.088435144,0.032175365,0.051450554,0.103282051,0.088602279,0.053143852,0.109259609,0.095922746,0.072199866,0.051486112,0.051908006,0.126615126,0.052330062,0.106998793,0.081816773
00-09-15 00:00,0.088945143,0.032401121,0.051955643,0.103612547,0.089314888,0.053511698,0.110197485,0.09767572,0.07305985,0.052228762,0.052525946,0.126505485,0.052416608,0.109100005,0.082652666
00-09-22 00:00,0.088320787,0.032315733,0.051706375,0.10549354,0.089401909,0.05337224,0.111072551,0.09637981,0.073494651,0.052065917,0.052431315,0.12687494,0.052874719,0.111440895,0.082191174
00-09-29 00:00,0.085376124,0.031330365,0.04999883,0.102288128,0.086811977,0.051752023,0.107133506,0.093254294,0.071688375,0.050495016,0.050750384,0.123566311,0.05114709,0.107672155,0.079618057
00-10-06 00:00,0.087169897,0.032121107,0.05122613,0.105132455,0.08948195,0.053152794,0.10994803,0.096252366,0.074119915,0.051947104,0.052262631,0.127391574,0.052776289,0.110620329,0.082051492
00-10-13 00:00,0.088498006,0.032353315,0.051471295,0.105728125,0.090131095,0.053626755,0.109965958,0.097071392,0.07484914,0.052508983,0.052831032,0.128006668,0.053142129,0.111656218,0.082605195
00-10-20 00:00,0.086566565,0.031670748,0.050451634,0.103867211,0.088243173,0.052591163,0.10957188,0.095189445,0.073599998,0.051236839,0.051801581,0.126180209,0.052170806,0.109731485,0.080926088
00-10-27 00:00,0.079997991,0.029177666,0.046476611,0.096678124,0.081711306,0.04864053,0.100542518,0.08810907,0.068271019,0.047426555,0.047724711,0.116615853,0.048205108,0.101423365,0.074891174
00-11-03 00:00,0.079010107,0.028805707,0.045849272,0.09564602,0.081044989,0.048045248,0.09897719,0.086995397,0.067258398,0.046896174,0.047144815,0.115435836,0.047793798,0.100383264,0.074036428
00-11-10 00:00,0.076387463,0.027855602,0.044259975,0.092634789,0.078832532,0.046375757,0.095745469,0.084764297,0.065630551,0.045263913,0.045596597,0.113627326,0.046157419,0.098192212,0.071661029
00-11-17 00:00,0.075175381,0.027344984,0.043518705,0.091244631,0.07745879,0.045522189,0.093453623,0.08280928,0.064262475,0.044503175,0.044677697,0.11036477,0.045276159,0.095924328,0.070436214
00-11-24 00:00,0.075769696,0.027291152,0.043575941,0.092280598,0.077819601,0.046065512,0.09376367,0.083574484,0.064284375,0.044964556,0.045050856,0.11125227,0.045464934,0.096644676,0.070756832
00-12-01 00:00,0.072209037,0.026202213,0.04185779,0.087843367,0.074266198,0.043931247,0.089088784,0.079353907,0.061282367,0.042964481,0.043029129,0.105686324,0.043113861,0.092064803,0.067516904
00-12-08 00:00,0.073427899,0.026607763,0.042618029,0.089877148,0.075610563,0.044439674,0.090510683,0.080642952,0.062303703,0.043739639,0.043806447,0.107797117,0.043429898,0.093051733,0.06866221
00-12-15 00:00,0.072965807,0.0264428,0.042444419,0.089537118,0.075042073,0.043931323,0.090062752,0.079989054,0.061748815,0.043448848,0.043364164,0.107082456,0.042627345,0.092060425,0.068263316
00-12-22 00:00,0.073490768,0.02666371,0.043003492,0.090545884,0.07572652,0.044326339,0.090918041,0.080668138,0.062316397,0.043949297,0.043817744,0.108065125,0.042742942,0.092425582,0.068901555


==> Self-consumption project - Arxiv/energy_mismatch_method.dat <==
%% LaTeX2e file `energy_mismatch_method.dat'
%% generated by the `filecontents' environment
%% from source `FinalSubmission' on 2020/08/26.
%%
x deficit 
1 0 
2 .42
3 1.216 


==> Self-consumption project - Arxiv/energy_mismatch_myopic.dat <==
%% LaTeX2e file `energy_mismatch_myopic.dat'
%% generated by the `filecontents' environment
%% from source `FinalSubmission' on 2020/08/26.
%%
time,x1,x2,x3,x4,x5,x6,x7,x8,x9,x10,x11,x12,x13,x14,x15
00-01-00 00:00,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
00-01-07 00:00,0.316150101,0.59802706,0.25739838,0.199996556,0.120486089,0.090871921,0.080028935,0.132864174,0.168077876,0.217644096,0.257182359,-0.065139912,0.268973174,-0.319028313,0.252930766
00-01-14 00:00,0.347193478,0.75028581,0.512723057,0.297327181,0.285545527,0.245164949,0.264883001,0.296938494,0.290773429,0.358190908,0.376946808,0.083373587,0.380415881,-0.124012084,0.370795108
00-01-21 00:00,0.321832042,0.661488263,0.529396362,0.300390555,0.283231542,0.295066635,0.244219777,0.297326536,0.381284581,0.344701685,0.400603376,0.071835325,0.431744269,-0.047394763,0.394548652
00-01-28 00:00,0.288892138,0.53189673,0.427372765,0.262961356,0.222844826,0.239331511,0.175823662,0.237937335,0.291878024,0.289383784,0.267763632,0.063294609,0.334703837,-0.027562925,0.30071965
00-02-04 00:00,0.201224189,0.42028412,0.327995879,0.203501188,0.170557404,0.168771696,0.150219334,0.178038655,0.207182104,0.206129411,0.189280766,0.046128125,0.246456372,-0.031470759,0.226063378
00-02-11 00:00,0.232775424,0.395631274,0.332886642,0.21066222,0.186370143,0.19186928,0.157587904,0.188509192,0.220513432,0.235806229,0.219520909,0.073973715,0.25137078,0.006914846,0.228594495
00-02-18 00:00,0.23965146,0.359899599,0.328765611,0.201434123,0.176347361,0.186905132,0.16391416,0.195776129,0.212398007,0.227265313,0.21505534,0.098309782,0.246951746,0.030923475,0.226259052
00-02-25 00:00,0.230733361,0.32166537,0.289706885,0.187803737,0.169427339,0.178847092,0.157944657,0.188887412,0.219467273,0.220295833,0.206015263,0.107627705,0.238055259,0.041853053,0.202730285
00-03-03 00:00,0.204973665,0.298887976,0.247534476,0.172083997,0.156279014,0.161880755,0.151422511,0.16992382,0.192432597,0.18747316,0.177670204,0.102403052,0.210649044,0.051493999,0.183202385
00-03-10 00:00,0.207504868,0.28271467,0.23554757,0.166385872,0.159517034,0.164033634,0.152286024,0.173144685,0.194302723,0.187068763,0.177670945,0.108062218,0.210940946,0.061500132,0.18273722
00-03-17 00:00,0.188771358,0.23714101,0.181311113,0.142500948,0.127607868,0.145658914,0.13692299,0.160694877,0.170837646,0.158208512,0.159465591,0.097497058,0.187978007,0.06045031,0.16004148
00-03-24 00:00,0.181368343,0.227827569,0.190171466,0.134962402,0.123100457,0.151348108,0.130443657,0.159230254,0.167458839,0.159560014,0.160780206,0.09919275,0.191306662,0.066704129,0.161402479
00-03-31 00:00,0.184240072,0.235921748,0.199539619,0.138698758,0.131237722,0.162730939,0.133233926,0.16193189,0.17538206,0.162205535,0.16186979,0.103171261,0.201916273,0.078219781,0.163696172
00-04-07 00:00,0.174675596,0.213559208,0.174095708,0.126951401,0.119418415,0.152117543,0.124592803,0.15374011,0.157826593,0.154237833,0.141505445,0.09757214,0.191287138,0.076191959,0.150605307
00-04-14 00:00,0.156711129,0.171287751,0.149567963,0.110005929,0.102384362,0.125811029,0.11237925,0.142367524,0.143430665,0.135000375,0.128375612,0.091584314,0.177054731,0.062728021,0.129295969
00-04-21 00:00,0.155298388,0.167743276,0.152155836,0.112176881,0.106107484,0.128159369,0.108974563,0.138572712,0.140525231,0.112025967,0.125785145,0.091417936,0.17615429,0.070228861,0.128541027
00-04-28 00:00,0.161966079,0.1813732,0.16700642,0.11744212,0.120004486,0.140818542,0.113518976,0.144289443,0.153879857,0.112028835,0.132893014,0.094774314,0.185178486,0.081278414,0.137745925
00-05-05 00:00,0.148640837,0.162674484,0.147882977,0.10842756,0.108566508,0.1273286,0.105510036,0.133610497,0.137119148,0.099600583,0.115936611,0.081458276,0.174390033,0.077735095,0.12869296
00-05-12 00:00,0.141161762,0.147889768,0.132465305,0.101365434,0.10273226,0.120816976,0.101094408,0.12346565,0.131287806,0.099173553,0.106984801,0.079045619,0.164360451,0.074050577,0.120828685
00-05-19 00:00,0.143527924,0.145014257,0.134123488,0.097638018,0.101661273,0.127793595,0.099416549,0.123416258,0.133976537,0.104130296,0.10951592,0.071000759,0.166093335,0.075798939,0.125687275
00-05-26 00:00,0.131612918,0.123199283,0.11518676,0.088424564,0.087464422,0.115436174,0.086002176,0.115009194,0.120644995,0.090781357,0.090588793,0.046842986,0.156581032,0.068956948,0.116021971
00-06-02 00:00,0.112853219,0.111554733,0.107918179,0.074945144,0.074877628,0.106604837,0.070089501,0.101684893,0.106488525,0.087082038,0.08326281,0.035785756,0.148890702,0.054861345,0.106949086
00-06-09 00:00,0.093418317,0.096855574,0.093991766,0.063599679,0.058268853,0.098583919,0.055718819,0.082192409,0.090750342,0.070992533,0.073201879,0.01130695,0.143466413,0.040596166,0.09524881
00-06-16 00:00,0.095602443,0.099432558,0.094897123,0.062101893,0.054867236,0.105158257,0.061534592,0.084925595,0.093603203,0.075485279,0.078952239,0.013547399,0.149088266,0.045444174,0.099185728
00-06-23 00:00,0.087888605,0.09335349,0.09539949,0.063831554,0.051091372,0.105671211,0.065103094,0.07949991,0.085397433,0.069624559,0.07913835,0.011004237,0.150326179,0.046447654,0.098659644
00-06-30 00:00,0.089431427,0.08127832,0.093230515,0.057010205,0.040191823,0.102026104,0.063193329,0.08193207,0.085163623,0.059718889,0.076760821,0.003940657,0.14693219,0.042132189,0.095064018
00-07-07 00:00,0.094576064,0.082741586,0.095099751,0.060305544,0.033434816,0.109486359,0.065249527,0.070627047,0.088799318,0.063589305,0.076129938,-0.000540664,0.154943856,0.045730222,0.09817174
00-07-14 00:00,0.089480569,0.082993056,0.094841016,0.061785863,0.022520043,0.111968252,0.067321594,0.05063314,0.086114541,0.061192143,0.062305436,-0.006074896,0.160949917,0.048710031,0.093236778
00-07-21 00:00,0.089428887,0.083843045,0.097863545,0.066006193,0.020925303,0.116730904,0.073083959,0.044575442,0.09184165,0.057635532,0.058836713,-0.006058722,0.166186675,0.054339423,0.095832202
00-07-28 00:00,0.093177153,0.092539814,0.102240973,0.067841595,0.020350938,0.124364083,0.072323509,0.041668598,0.099005146,0.064028342,0.055970244,-0.008199402,0.173639789,0.057101223,0.099586037
00-08-04 00:00,0.09271866,0.095340936,0.097530734,0.074928729,0.021591738,0.127777208,0.080038771,0.03906928,0.098424596,0.062581053,0.053426511,-0.01046044,0.166050281,0.062617819,0.10129658
00-08-11 00:00,0.092624396,0.093245852,0.098045543,0.079408234,0.018088246,0.127933742,0.087365773,0.033288133,0.095462513,0.058174662,0.056547639,-0.011714677,0.167464066,0.065993273,0.101011654
00-08-18 00:00,0.09091297,0.084565078,0.0948255,0.085501022,0.014476555,0.125286319,0.089879913,0.022191518,0.095388022,0.046790661,0.063858147,-0.014709336,0.165585279,0.069125352,0.097908279
00-08-25 00:00,0.081973711,0.071508808,0.08711337,0.090240954,0.013598786,0.118428691,0.093111836,0.019612001,0.096272517,0.03299275,0.068832379,-0.01201906,0.159822782,0.073632059,0.094927154
00-09-01 00:00,0.075030854,0.052642908,0.076313363,0.090684772,0.009443444,0.105734915,0.091387928,0.020861428,0.092891547,0.027119078,0.06078249,-0.006250979,0.152469437,0.073168895,0.097138152
00-09-08 00:00,0.074997647,0.043742302,0.071090162,0.093500476,0.003587564,0.102127648,0.094978198,0.021961903,0.094300094,0.027596463,0.055046573,-0.00237901,0.151296454,0.075652567,0.101214266
00-09-15 00:00,0.077573461,0.035148771,0.069214463,0.097016098,0.005980926,0.099730825,0.100189037,0.027748119,0.097158959,0.03242535,0.057015049,0.006316367,0.148971781,0.081275641,0.10456441
00-09-22 00:00,0.080845938,0.028517624,0.066753873,0.102955362,0.009901744,0.100617291,0.103763319,0.028946645,0.099553972,0.032373842,0.058508892,0.011238915,0.145998917,0.087611423,0.106309474
00-09-29 00:00,0.079902568,0.020958694,0.060049412,0.104438916,0.010256917,0.096155627,0.103235083,0.030731672,0.102026741,0.030413473,0.054298515,0.014993384,0.141518669,0.088238734,0.105036121
00-10-06 00:00,0.083800643,0.0160046,0.058699265,0.110233346,0.01534031,0.096906732,0.109076866,0.03814252,0.106144381,0.032844356,0.057478767,0.02348645,0.141103909,0.095550283,0.108895877
00-10-13 00:00,0.090065273,0.009261943,0.05554372,0.113997467,0.016235004,0.095211757,0.111274484,0.042498206,0.108140351,0.032675006,0.057048644,0.030198004,0.138283424,0.100398363,0.11031607
00-10-20 00:00,0.086355161,0.005049644,0.05262836,0.115096052,0.016642585,0.093561617,0.114971293,0.045001474,0.109731589,0.028382201,0.053918265,0.03434822,0.135156208,0.102631657,0.110954871
00-10-27 00:00,0.082945764,-0.006547079,0.043985502,0.114079592,0.016950807,0.087527137,0.113971035,0.046084569,0.106925723,0.023521331,0.045828638,0.038059571,0.131252031,0.1019499,0.108890863
00-11-03 00:00,0.083161004,-0.011462007,0.041517045,0.115793524,0.020867363,0.086283834,0.113955819,0.048573501,0.103883929,0.022126514,0.042291517,0.042690168,0.131157428,0.104377795,0.110357447
00-11-10 00:00,0.08352257,-0.016356384,0.037667416,0.11539745,0.02282438,0.082226453,0.11449951,0.050989426,0.103932889,0.018074394,0.038458252,0.047018181,0.125773407,0.106791322,0.110916453
00-11-17 00:00,0.083473557,-0.022552308,0.033993471,0.118547888,0.025341126,0.077552486,0.112474606,0.052704479,0.103521152,0.015155223,0.033951262,0.051421256,0.120748284,0.108629701,0.109840759
00-11-24 00:00,0.085028381,-0.02304444,0.035285384,0.121719145,0.024665571,0.078681328,0.112467826,0.055440467,0.10065253,0.016752303,0.031383986,0.054921033,0.115522545,0.109674084,0.109895684
00-12-01 00:00,0.08462035,-0.031611332,0.03332692,0.124192706,0.02685889,0.077566764,0.110533129,0.055273922,0.097022137,0.015502634,0.032475502,0.057469656,0.108501628,0.111325657,0.109419998
00-12-08 00:00,0.089226894,-0.035012162,0.035172393,0.130735645,0.032230021,0.073305378,0.115283223,0.061196181,0.099140513,0.017246727,0.034402105,0.064779385,0.09935783,0.110064808,0.114722519
00-12-15 00:00,0.091642016,-0.036378115,0.036810329,0.135135173,0.034734614,0.069290684,0.119751835,0.063442046,0.09919466,0.017356903,0.030709014,0.069507554,0.088163355,0.11131225,0.117172319
00-12-22 00:00,0.091415216,-0.039569301,0.038462891,0.138876963,0.037051222,0.068527536,0.123304485,0.065069148,0.100229715,0.017872372,0.031341188,0.073467047,0.081514334,0.109701406,0.118520839


==> Self-consumption project - Arxiv/energy_mismatch_myopic_rule-based.dat <==
%% LaTeX2e file `energy_mismatch_myopic_rule-based.dat'
%% generated by the `filecontents' environment
%% from source `FinalSubmission' on 2020/08/26.
%%
time,x1,x2,x3,x4,x5,x6,x7,x8,x9,x10,x11,x12,x13,x14,x15
00-01-00 00:00,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
00-01-07 00:00,0.252057014,0.731767909,0.220058089,0.065965457,0.049141498,0.101514668,-0.000619605,0.033952049,0.106493896,0.204514082,0.334201606,-0.153251141,0.334782766,-0.356693595,0.166122135
00-01-14 00:00,0.285442845,0.814306075,0.483676818,0.347315518,0.206809638,0.264266964,0.173753427,0.208220916,0.266424921,0.361701885,0.416327536,-0.023396771,0.451514264,-0.169968209,0.326924464
00-01-21 00:00,0.265264357,0.752633704,0.498533543,0.314014365,0.217454666,0.313469326,0.188414435,0.223273337,0.362471182,0.3419189,0.432145231,-0.021097224,0.48040333,-0.099744357,0.351509166
00-01-28 00:00,0.238126458,0.619516953,0.39798495,0.267796736,0.173956826,0.251498977,0.140428511,0.181141045,0.278798245,0.279863473,0.305513434,-0.016779717,0.370027361,-0.082302123,0.26645204
00-02-04 00:00,0.163606196,0.512365545,0.295803746,0.211454444,0.130288594,0.177536007,0.115328072,0.119209355,0.204051936,0.204683224,0.239868103,-0.016559682,0.280850361,-0.090147362,0.195288965
00-02-11 00:00,0.183157023,0.463921359,0.276995364,0.220964491,0.155400125,0.199608112,0.14696407,0.139542814,0.220079429,0.256127516,0.290751302,0.021743089,0.274232965,-0.046840206,0.205214384
00-02-18 00:00,0.195333597,0.420980746,0.261988421,0.211648722,0.164601761,0.189312727,0.164848343,0.152745141,0.218505742,0.258878789,0.295658431,0.045169807,0.262403964,-0.025785638,0.20199036
00-02-25 00:00,0.184498094,0.375847647,0.216611252,0.18867164,0.159815946,0.180869989,0.173190837,0.145054029,0.202691488,0.253009951,0.295415543,0.059275501,0.248879268,-0.009786664,0.184814494
00-03-03 00:00,0.151097418,0.342849882,0.176074455,0.168222105,0.148351363,0.1651658,0.160792875,0.120807483,0.174746859,0.236559308,0.260054442,0.052658382,0.216164387,-0.007398837,0.164248219
00-03-10 00:00,0.153225804,0.328381654,0.178816541,0.157657944,0.153177918,0.171218006,0.165851827,0.123832968,0.174651864,0.232205362,0.252634862,0.062619801,0.215312595,0.005416345,0.16651084
00-03-17 00:00,0.140754775,0.278903525,0.135475161,0.12984982,0.116273273,0.153445009,0.141863365,0.11134093,0.141107063,0.206316611,0.225053892,0.047680201,0.189043257,0.002326228,0.140704566
00-03-24 00:00,0.143763547,0.272406572,0.147793984,0.122959371,0.114336463,0.16195138,0.131125288,0.108762774,0.138520566,0.208655216,0.219928047,0.046755211,0.191888921,0.010492144,0.142586261
00-03-31 00:00,0.148791163,0.279741749,0.161647349,0.125487227,0.125827371,0.17432395,0.130873391,0.113035582,0.147455978,0.209631275,0.217080887,0.054468574,0.201136445,0.026002915,0.145159265
00-04-07 00:00,0.143275129,0.258976988,0.142521923,0.112893197,0.121174849,0.165415146,0.118266319,0.104482307,0.128276562,0.196852106,0.193944552,0.046189062,0.188993723,0.022790661,0.130738989
00-04-14 00:00,0.124163434,0.216320296,0.122945284,0.096087961,0.101373838,0.141241888,0.101636326,0.09364157,0.106592288,0.166640754,0.171852918,0.040430423,0.174426607,0.01329727,0.10953084
00-04-21 00:00,0.121082904,0.215632528,0.127675603,0.092347491,0.104464635,0.141967549,0.094083636,0.085535213,0.102778204,0.150308931,0.168780243,0.03644884,0.171431741,0.019801824,0.10854272
00-04-28 00:00,0.128759376,0.231706284,0.14687778,0.094332427,0.117775535,0.156536549,0.095806304,0.088497272,0.110816001,0.143065905,0.177669722,0.040993047,0.179081341,0.029795757,0.117892016
00-05-05 00:00,0.11532306,0.216209675,0.1289262,0.083815475,0.10202628,0.144837223,0.084805689,0.075253074,0.093997989,0.127978137,0.157029773,0.023086779,0.169993529,0.026075565,0.108592367
00-05-12 00:00,0.107460708,0.201726372,0.120441648,0.076254957,0.095136453,0.136892313,0.076106113,0.064079759,0.086718816,0.1268951,0.146016585,0.020214498,0.162200194,0.02347079,0.100030516
00-05-19 00:00,0.104810033,0.207676083,0.129391375,0.068739354,0.087101549,0.145480239,0.070191216,0.058733938,0.087186452,0.127705194,0.147003253,-0.003711243,0.165161005,0.024434982,0.104753278
00-05-26 00:00,0.093153685,0.186985484,0.110873878,0.05803881,0.074484151,0.132405994,0.055467662,0.050351992,0.07471251,0.113144608,0.127470387,-0.026016004,0.154327886,0.018060171,0.095439506
00-06-02 00:00,0.074579598,0.176263348,0.105013641,0.045415006,0.05960618,0.122828411,0.039054059,0.038610649,0.06279633,0.107667969,0.118041093,-0.033908403,0.147763193,0.004782207,0.085830594
00-06-09 00:00,0.054343785,0.164563759,0.095381423,0.031689373,0.040862654,0.113804927,0.021444057,0.018125989,0.049963062,0.091163776,0.105620283,-0.059328172,0.144210399,-0.010260047,0.072944696
00-06-16 00:00,0.058267551,0.172978321,0.09934137,0.025171489,0.037269779,0.120391495,0.021989236,0.021416399,0.054158926,0.095410081,0.109635083,-0.060927015,0.149267995,-0.009260165,0.076992358
00-06-23 00:00,0.051084504,0.176313595,0.099305776,0.019121526,0.027299747,0.122583775,0.017611823,0.013914535,0.049189316,0.095001808,0.108271251,-0.072257806,0.153183637,-0.015380154,0.073517998
00-06-30 00:00,0.051616516,0.17151235,0.097401909,0.009473702,0.015445762,0.121170523,0.012786891,0.013754908,0.045673586,0.084717551,0.103140518,-0.082938718,0.151652319,-0.021625698,0.067428456
00-07-07 00:00,0.049393008,0.185828799,0.105463543,0.002557019,0.005110676,0.130468783,0.006037891,0.003137883,0.048234785,0.088474047,0.104065093,-0.096018244,0.160753678,-0.02754397,0.066967887
00-07-14 00:00,0.039945695,0.195430672,0.110397858,-0.005192014,-0.014114848,0.133935907,-0.000723331,-0.009471065,0.044324284,0.085070994,0.097626957,-0.112267376,0.167537733,-0.031929613,0.058826173
00-07-21 00:00,0.035479823,0.205029244,0.115487304,-0.008789246,-0.020627889,0.139930328,-0.004447646,-0.017413159,0.046604627,0.089303808,0.098683723,-0.119312111,0.17294976,-0.032204694,0.057947047
00-07-28 00:00,0.036681546,0.219533466,0.121956559,-0.012352816,-0.021914242,0.151228094,-0.008207577,-0.018106055,0.050693992,0.0990757,0.104555008,-0.127319807,0.178759875,-0.032117478,0.059733123
00-08-04 00:00,0.033439596,0.226061087,0.123100059,-0.01473599,-0.028237837,0.152308453,-0.010507992,-0.020501593,0.050209742,0.098285897,0.10330768,-0.137793449,0.18297984,-0.030765226,0.058637943
00-08-11 00:00,0.031281228,0.230313803,0.124997166,-0.016380451,-0.035882466,0.154595875,-0.011369988,-0.022624289,0.050128756,0.097208362,0.103361061,-0.144954203,0.187049063,-0.030793068,0.05682189
00-08-18 00:00,0.0270279,0.231006412,0.124693779,-0.019406329,-0.042187495,0.152583358,-0.015674859,-0.029904947,0.049231504,0.092964664,0.103796656,-0.15143836,0.186695133,-0.034346783,0.051935427
00-08-25 00:00,0.021259459,0.229957937,0.121582433,-0.021767009,-0.048850704,0.149820074,-0.020851643,-0.033140209,0.046542201,0.08423327,0.102984071,-0.155361024,0.18500875,-0.035766826,0.046444384
00-09-01 00:00,0.015635031,0.21743169,0.111371481,-0.026759843,-0.054441835,0.140394593,-0.025252915,-0.038039466,0.042188716,0.078315926,0.094099222,-0.157228554,0.177096884,-0.038926278,0.044412394
00-09-08 00:00,0.012799888,0.215055164,0.109596726,-0.02759994,-0.055151311,0.137865779,-0.027760143,-0.038354017,0.041315593,0.076110725,0.090154141,-0.156442972,0.175035954,-0.040954067,0.045807994
00-09-15 00:00,0.011359218,0.215824138,0.107990216,-0.027169511,-0.054155422,0.140397438,-0.029606164,-0.037255244,0.040305857,0.077917294,0.090495706,-0.156071439,0.172573408,-0.039224682,0.047202814
00-09-22 00:00,0.010406185,0.219721774,0.109569475,-0.027838054,-0.054589716,0.142907464,-0.032403942,-0.038495542,0.038745708,0.078671087,0.092914164,-0.158028095,0.175216299,-0.039107077,0.046260682
00-09-29 00:00,0.008963669,0.217790029,0.107500058,-0.031583327,-0.055795551,0.139528979,-0.037847363,-0.041533614,0.03735474,0.072663831,0.089970655,-0.1582027,0.173726394,-0.041409186,0.041611751
00-10-06 00:00,0.011920602,0.221861665,0.109766092,-0.028053972,-0.054275819,0.142827351,-0.036381236,-0.039420354,0.037801456,0.074867973,0.091655621,-0.156123316,0.175048613,-0.038702163,0.042612661
00-10-13 00:00,0.013367741,0.222084182,0.109846366,-0.027864205,-0.055986897,0.144098391,-0.03539463,-0.039784401,0.037602563,0.074672934,0.091398837,-0.154512471,0.175813848,-0.038753657,0.041864899
00-10-20 00:00,0.009562975,0.219667066,0.106669736,-0.030449614,-0.05610329,0.142444387,-0.035969356,-0.040324067,0.037678613,0.0730178,0.090112004,-0.154460179,0.176719035,-0.038559759,0.039816198
00-10-27 00:00,0.004597832,0.210913933,0.099947754,-0.032961527,-0.059024434,0.136052345,-0.038611441,-0.042392592,0.032647184,0.068766355,0.087741704,-0.155098552,0.173183192,-0.0420502,0.035082801
00-11-03 00:00,0.005329402,0.209909206,0.09797729,-0.033260558,-0.058587269,0.135094717,-0.038414014,-0.042216758,0.032173125,0.068430259,0.087054997,-0.153955933,0.171963772,-0.04186879,0.034896755
00-11-10 00:00,0.002591309,0.20760466,0.096423244,-0.036298966,-0.060118725,0.134295712,-0.039894834,-0.044334762,0.028630597,0.063335801,0.08492021,-0.15547812,0.168309476,-0.043115708,0.032118168
00-11-17 00:00,0.001056916,0.205996234,0.094887258,-0.036675628,-0.060647172,0.132509613,-0.042092164,-0.044390861,0.027622528,0.060154859,0.083206584,-0.155930086,0.168885222,-0.044159358,0.030041235
00-11-24 00:00,0.001311815,0.207887127,0.095399944,-0.036505382,-0.061725247,0.133951886,-0.041655569,-0.043888887,0.02857417,0.060533489,0.081959016,-0.15476666,0.169757234,-0.044700563,0.030359706
00-12-01 00:00,-0.001227367,0.204169864,0.092853086,-0.037476187,-0.062608059,0.132647377,-0.042956057,-0.045334582,0.025089744,0.059312046,0.081828721,-0.156130459,0.167166369,-0.045810714,0.028783085
00-12-08 00:00,-0.001094878,0.206753962,0.09562585,-0.03700628,-0.061910218,0.131458578,-0.042513212,-0.04442118,0.025253494,0.060049042,0.084455504,-0.155722358,0.16742944,-0.048477132,0.03016723
00-12-15 00:00,-0.000403589,0.207871533,0.096117884,-0.037248817,-0.061971335,0.129013214,-0.042593096,-0.043865677,0.024908669,0.057832515,0.084280705,-0.156518768,0.167952648,-0.049604991,0.029773429
00-12-22 00:00,-0.00027805,0.208050702,0.097093177,-0.037684028,-0.061382899,0.130447546,-0.042602103,-0.043782693,0.027438832,0.057116674,0.084580928,-0.156676206,0.17129825,-0.051900145,0.029039215


==> Self-consumption project - Arxiv/long_term_plan.dat <==
%% LaTeX2e file `long_term_plan.dat'
%% generated by the `filecontents' environment
%% from source `FinalSubmission' on 2020/08/26.
%%
x pes opt
0 116.24398675190182 116.24398675190182
25 109.99968889367045 104.11519593885153
50 107.51767546445755 96.62616416791667
100 118.80680945571403 88.95825262829479
249 192.83151888809064 77.01951016866937


==> Self-consumption project - Arxiv/savings_per_cons.dat <==
%% LaTeX2e file `savings_per_cons.dat'
%% generated by the `filecontents' environment
%% from source `FinalSubmission' on 2020/08/26.
%%
x annual_load overline_e perc_energy cost_reduction
1 7.7829504 3.86501688 0.496600477 3.526198226
2 26.19773113 10.6391188 0.406108405 3.604157111
3 13.17446958 6.553272233 0.497422093 3.95104232
4 5.366417897 3.111987215 0.579900275 3.712942133
5 9.136289013 3.751360048 0.410599976 3.275822369
6 13.49042147 6.466107219 0.479310986 4.120435095
7 6.468707346 3.111987215 0.481083321 3.606940475
8 7.349013873 3.516892681 0.478553006 3.424039171
9 10.7184951 4.57161077 0.426516104 3.413804086
10 15.67674872 6.456115215 0.411827435 3.15549723
11 12.79257378 6.438812597 0.503324249 4.132461542
12 5.237532125 2.617549699 0.49976776 3.107171738
13 14.23259999 6.770781438 0.475723441 4.883973381
14 5.442405313 3.111987215 0.571803649 3.892872676
15 8.69454488 4.102140229 0.471806206 3.748717355


==> Self-consumption project - Arxiv/solar_cf_mismatch.dat <==
%% LaTeX2e file `solar_cf_mismatch.dat'
%% generated by the `filecontents' environment
%% from source `FinalSubmission' on 2020/08/26.
%%
solar_cf cons1 cons2 cons3 cons4 cons5 cons6 cons7 cons8 cons9 cons10 cons11 cons12 cons13 cons14 cons15
0.199004303 7.300199414 2.605357506 4.278806445 8.999458106 7.392777608 4.354714843 8.981921138 8.011063466 6.082869304 4.343106689 4.352726224 10.73770074 4.173994625 9.023949786 6.82136675
0.182018487 -5.424310651 -1.967420123 -3.197636958 -6.868537915 -5.582611752 -3.270330508 -6.707123068 -5.95401 -4.593442338 -3.24387123 -3.235193938 -8.226425523 -3.151967052 -6.810557737 -5.085201911
0.184913445 -0.830495004 -0.309467412 -0.423495309 -0.925443282 -0.870805714 -0.505237967 -1.032289065 -0.907499829 -0.718392053 -0.503587778 -0.488748337 -1.10256859 -0.496057468 -1.066630848 -0.760344841
0.184004403 -3.978229978 -1.442920623 -2.328837299 -4.966716141 -4.094329189 -2.39848484 -4.919054193 -4.36671544 -3.368864943 -2.379079405 -2.372715417 -5.945386938 -2.311676194 -4.994913947 -3.729525064
0.19030931 3.143133342 1.131982084 1.847098091 3.87171002 3.217596791 1.885139371 3.866247565 3.448579559 2.64703817 1.868270443 1.872339913 4.62530157 1.813261862 3.923190544 2.932430325


==> Self-consumption project - Arxiv/solar_scenarios.dat <==
%% LaTeX2e file `solar_scenarios.dat'
%% generated by the `filecontents' environment
%% from source `FinalSubmission' on 2020/08/26.
%%
time s1 s2 s3 s4 s5 s6 s7 s8 s9 s10
0 0 0 0 0 0 0 0 0 0 0
1 0 0 0 0 0 0 0 0 0 0
2 0 0 0 0 0 0 0 0 0 0
3 0 0 0 0 0 0 0 0 0 0
4 0 0 0 0 0 0 0 0 0 0
5 0 0 0 0 0 0 0 0 0 0
6 0 0 0 0 0 0 0 0 0 0
7 0.01216 0.00826 0.0019955 0.015908 0.0074644 0.0063331 0.014927 0.014059 0.0041838 0.00068405
8 0.12083 0.15951 0.018267 0.1672 0.042272 0.030874 0.1559 0.15275 0.07613 0.013605
9 0.36666 0.3745 0.044593 0.35452 0.070323 0.036574 0.32159 0.37138 0.1554 0.040435
10 0.53365 0.54017 0.087113 0.32644 0.15062 0.077739 0.36993 0.37264 0.26313 0.091586
11 0.60569 0.50401 0.087881 0.32628 0.14222 0.10624 0.42094 0.23592 0.24774 0.15984
12 0.596 0.45484 0.084274 0.48035 0.1166 0.12595 0.55765 0.26759 0.31311 0.24854
13 0.51197 0.4063 0.105 0.44154 0.13483 0.1322 0.50821 0.36419 0.33582 0.10109
14 0.36442 0.20907 0.076675 0.19217 0.095309 0.096659 0.30145 0.18071 0.29503 0.063008
15 0 0 0 0 0 0 0 0 0 0
16 0 0 0 0 0 0 0 0 0 0
17 0 0 0 0 0 0 0 0 0 0
18 0 0 0 0 0 0 0 0 0 0
19 0 0 0 0 0 0 0 0 0 0
20 0 0 0 0 0 0 0 0 0 0
21 0 0 0 0 0 0 0 0 0 0
22 0 0 0 0 0 0 0 0 0 0
23 0 0 0 0 0 0 0 0 0 0


==> Self-consumption project - Arxiv/solar_scenarios_summer.dat <==
%% LaTeX2e file `solar_scenarios_summer.dat'
%% generated by the `filecontents' environment
%% from source `FinalSubmission' on 2020/08/26.
%%
time s1 s2 s3 s4 s5 s6 s7 s8 s9 s10
0 0 0 0 0 0 0 0 0 0 0
1 0 0 0 0 0 0 0 0 0 0
2 0 0 0 0 0 0 0 0 0 0
3 0 0 0 0 0 0 0 0 0 0
4 0.0158 0.0095847 0.011973 0.015908 0.014929 0.012666 0.01619 0.013901 0.01412 0.012541
5 0.096274 0.0653 0.094251 0.096007 0.10482 0.095868 0.099352 0.087513 0.092043 0.090066
6 0.24103 0.16021 0.25773 0.23178 0.28043 0.26267 0.25351 0.21625 0.25282 0.24451
7 0.44946 0.34084 0.46642 0.43653 0.48676 0.48409 0.46873 0.4179 0.4446 0.42411
8 0.62799 0.58942 0.65907 0.64723 0.6762 0.66506 0.65598 0.61535 0.61935 0.62666
9 0.75424 0.73685 0.78924 0.78953 0.81567 0.75032 0.79727 0.77443 0.73642 0.7431
10 0.7743 0.81602 0.86914 0.87416 0.82227 0.77399 0.89196 0.84085 0.72589 0.68564
11 0.72705 0.84509 0.84496 0.92229 0.66575 0.77153 0.92639 0.88792 0.70258 0.69522
12 0.54899 0.7716 0.81541 0.90049 0.68814 0.72008 0.88675 0.88192 0.73978 0.76666
13 0.48943 0.70171 0.73145 0.79844 0.64988 0.68651 0.79719 0.79338 0.70586 0.74409
14 0.52506 0.52653 0.656 0.66616 0.60069 0.64717 0.66964 0.62768 0.60097 0.61009
15 0.36031 0.34474 0.45568 0.46588 0.41212 0.46113 0.47749 0.3957 0.39851 0.39926
16 0.22237 0.21468 0.24185 0.24316 0.22849 0.23258 0.25667 0.1913 0.22861 0.20035
17 0.064054 0.081119 0.090644 0.06602 0.099238 0.087555 0.051493 0.071558 0.064998 0.080565
18 0 0 0 0 0 0 0 0 0 0
19 0 0 0 0 0 0 0 0 0 0
20 0 0 0 0 0 0 0 0 0 0
21 0 0 0 0 0 0 0 0 0 0
22 0 0 0 0 0 0 0 0 0 0
23 0 0 0 0 0 0 0 0 0 0


==> actual_key_sample.dat <==
%% LaTeX2e file `actual_key_sample.dat'
%% generated by the `filecontents' environment
%% from source `FinalSubmission' on 2020/08/26.
%%
time,x1,x2,x3,x4,x5,x6,x7,x8,x9,x10,x11,x12,x13,x14,x15,load,production,actual_surplus
00-01-00 00:00,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,10.86106667,0,0
00-01-00 00:30,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,10.86106667,0,0
00-01-00 01:00,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,12.65418333,0,0
00-01-00 01:30,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,12.65418333,0,0
00-01-00 02:00,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,8.296666666,0,0
00-01-00 02:30,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,8.296666666,0,0
00-01-00 03:00,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,7.167516667,0,0
00-01-00 03:30,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,7.167516667,0,0
00-01-00 04:00,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,11.01731667,0,0
00-01-00 04:30,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,11.01731667,0,0
00-01-00 05:00,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,8.580366668,0,0
00-01-00 05:30,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,8.580366668,0,0
00-01-00 06:00,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,8.961216664,0,0
00-01-00 06:30,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,8.961216664,0,0
00-01-00 07:00,7.44E-10,1.49E-09,2.23E-09,0.042945511,4.29E-02,4.29E-02,0.129675388,1.30E-01,1.30E-01,1.30E-01,1.30E-01,0.319040209,3.19E-01,0.337139866,3.37E-01,9.748950001,0.337,0
00-01-00 07:30,5.53E-09,1.09E-08,1.63E-08,0.046622368,4.66E-02,4.66E-02,0.137029098,1.37E-01,1.37E-01,1.37E-01,1.37E-01,0.330070781,3.30E-01,0.351847286,3.52E-01,9.748950001,0.352,0
00-01-00 08:00,0.508916643,0.716427026,1.51117741,1.726244077,2.273494458,3.064739841,3.724773174,4.375989838,4.815351268,5.330178317,5.776330365,6.092713698,6.300224081,6.619224081,7.070357413,10.78431667,7.070357413,0
00-01-00 08:30,0.508916667,1.801718154,3.681759643,3.89682631,4.463059643,5.717009641,6.377042974,7.028259641,7.468309641,8.082942973,8.560226306,8.876609639,9.546792971,9.865792971,10.3169263,10.78431667,10.3169263,0
00-01-00 09:00,0.6123,2.017333333,3.821983333,4.081,5.00455,6.437133333,7.274633333,7.839216666,8.366699999,8.819416666,9.464583333,9.788233333,14.09175,14.31326667,14.69565,14.69565,15.27011727,0.574467265
00-01-00 09:30,0.6123,2.017333333,3.821983333,4.081,5.00455,6.437133333,7.274633333,7.839216666,8.366699999,8.819416666,9.464583333,9.788233333,14.09175,14.31326667,14.69565,14.69565,23.17900624,8.483356235
00-01-00 10:00,1.766816667,1.9959949,2.560289797,2.727789797,4.008489797,5.810739769,7.068339769,7.520289769,8.040073102,8.698223102,9.466989769,9.910039769,10.62959949,11.13964949,11.52199949,19.284,11.52199949,0
00-01-00 10:30,1.766816667,3.067233334,4.722966667,4.890466667,6.171166667,7.973416667,9.231016667,9.682966667,10.20275,10.8609,11.62966667,12.07271667,18.3916,18.90165,19.284,19.284,20.00202176,0.71802176
00-01-00 11:00,1.58925,2.813666667,3.67275,3.8863,5.0336,6.932366667,7.510516667,8.357,8.926816667,9.9362,10.68626667,11.1425,17.31128333,17.58345,18.14251667,18.14251667,21.56938893,3.426872258
00-01-00 11:30,1.58925,2.813666667,3.67275,3.8863,5.0336,6.932366667,7.510516667,8.357,8.926816667,9.9362,10.68626667,11.1425,17.31128333,17.58345,18.14251667,18.14251667,24.44025861,6.297741943
00-01-00 12:00,0.804366667,1.966933334,2.765166667,2.976583334,4.085816667,5.839166667,6.357883334,7.335000001,7.822966668,9.037883335,10.07708334,10.50593334,12.90606667,13.08006667,13.79991667,13.79991667,25.49214434,11.69222767
00-01-00 12:30,0.804366667,1.966933334,2.765166667,2.976583334,4.085816667,5.839166667,6.357883334,7.335000001,7.822966668,9.037883335,10.07708334,10.50593334,12.90606667,13.08006667,13.79991667,13.79991667,19.2933668,5.493450134
00-01-00 13:00,0.2751,1.721016667,3.539916667,3.816516667,4.54685,5.8474,6.4849,6.8767,7.57845,8.700866667,9.860733334,10.2767,12.39316667,12.57161667,13.2009,13.2009,14.78753827,1.586638274
00-01-00 13:30,0.2751,1.721016667,3.539916667,3.816516667,4.54685,5.8474,6.4849,6.8767,7.57845,8.700866667,9.860733334,10.2767,12.39316667,12.57161667,13.2009,13.2009,17.8097948,4.608894797
00-01-00 14:00,0.2353,2.35E-01,1.99158436,2.20263436,2.638517693,2.841996805,4.148030138,4.599313471,5.348513471,6.159180138,7.565496805,7.918780138,7.92E+00,8.276813471,8.854880138,15.408,8.854880138,0
00-01-00 14:30,0.2353,0.640736278,2.104441532,2.315491532,2.751374865,3.634623446,4.940656779,5.391940112,6.141140112,6.951806779,8.358123446,8.711406779,8.71E+00,9.069440112,9.647506779,15.408,9.647506779,0
00-01-00 15:00,2.554316667,4.649283334,6.920816667,7.3856,7.787466667,8.759283334,9.594666667,9.98285,10.58358333,11.40656667,12.78208333,13.03483333,13.9209,14.16716667,14.77986667,15.49091667,14.77986667,0
00-01-00 15:30,2.554316665,4.286804414,5.842725508,6.30750884,6.709375506,7.681192168,8.5165755,8.904758832,9.505492164,10.3284755,11.70399216,11.95674216,1.20E+01,12.20300883,12.81570883,15.49091667,12.81570883,0
00-01-00 16:00,2.533127353,2.53E+00,2.53E+00,2.804760686,3.368010686,3.986900019,5.782433352,6.183883352,7.178116685,8.246133352,9.298500019,9.557900019,9.56E+00,9.767566686,10.53428335,17.39761667,10.53428335,0
00-01-00 16:30,2.11E-10,3.85E-10,5.63E-10,0.271633334,0.83488328,8.35E-01,0.919650494,1.321100492,1.32E+00,1.32E+00,1.32E+00,1.580500497,1.58E+00,1.790167164,1.924715651,17.39761667,1.924715651,0
00-01-00 17:00,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,16.66213333,0,0
00-01-00 17:30,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,16.66213333,0,0
00-01-00 18:00,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,16.67795,0,0
00-01-00 18:30,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,16.67795,0,0
00-01-00 19:00,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,19.4909,0,0
00-01-00 19:30,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,19.4909,0,0
00-01-00 20:00,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,18.85156667,0,0
00-01-00 20:30,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,18.85156667,0,0
00-01-00 21:00,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,16.39233333,0,0
00-01-00 21:30,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,16.39233333,0,0
00-01-00 22:00,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,17.08271667,0,0
00-01-00 22:30,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,17.08271667,0,0
00-01-00 23:00,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,15.12928334,0,0
00-01-00 23:30,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,15.12928334,0,0



==> energy_mismatch_csv.dat <==
%% LaTeX2e file `energy_mismatch_csv.dat'
%% generated by the `filecontents' environment
%% from source `FinalSubmission' on 2020/08/26.
%%
time,x1,x2,x3,x4,x5,x6,x7,x8,x9,x10,x11,x12,x13,x14,x15
00-01-00 00:00,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
00-01-07 00:00,0.331552877,0.307958538,0.221649064,0.164836581,0.140050431,0.176686177,0.06529788,0.170087267,0.287286246,0.286587817,0.315573695,-0.080575698,0.153506834,-0.038904558,0.252596227
00-01-14 00:00,0.538234683,0.465798977,0.484953609,0.398433387,0.354702794,0.286178636,0.354142122,0.378768578,0.412756868,0.336543433,0.382810644,0.235656426,0.244320879,0.144778518,0.458897715
00-01-21 00:00,0.430816538,0.479037395,0.497444364,0.37949473,0.324103585,0.341482812,0.315769606,0.346377125,0.470682349,0.332580329,0.41239602,0.181318993,0.318987426,0.171494309,0.435091801
00-01-28 00:00,0.363842197,0.399043872,0.382711042,0.321874628,0.255573433,0.273750211,0.246324392,0.277817934,0.355702019,0.287568674,0.297230655,0.153548252,0.24998264,0.166935851,0.329460406
00-02-04 00:00,0.262173706,0.295208763,0.279040076,0.276218739,0.195115158,0.199641845,0.20942295,0.215088939,0.249765005,0.202734078,0.209616956,0.14400214,0.176329304,0.151248988,0.247733838
00-02-11 00:00,0.279493635,0.29176539,0.284801726,0.272743477,0.202601143,0.209171428,0.219741788,0.21831199,0.257692899,0.229129926,0.236289568,0.238018071,0.187962481,0.203838539,0.242027418
00-02-18 00:00,0.281837989,0.24729005,0.287712499,0.263194261,0.193340517,0.205990314,0.219784278,0.22422382,0.248618566,0.220855194,0.224303642,0.285739802,0.192107901,0.231159754,0.234001057
00-02-25 00:00,0.269242434,0.196165139,0.260071052,0.252700371,0.187804852,0.197110184,0.222582687,0.218263338,0.260951287,0.22529124,0.213843067,0.290203764,0.187748741,0.233799375,0.212416484
00-03-03 00:00,0.256144107,0.15816401,0.215655767,0.262993963,0.201612272,0.170537204,0.234952561,0.226800262,0.226854108,0.194199811,0.172785716,0.293330176,0.15989526,0.238337813,0.201703304
00-03-10 00:00,0.267139523,0.13941712,0.193659581,0.267677909,0.228788418,0.162395644,0.271162185,0.24818319,0.222458835,0.188923312,0.164745297,0.307729387,0.156424791,0.244995883,0.211358586
00-03-17 00:00,0.261773082,0.08448511,0.142377134,0.257555355,0.215392292,0.143691327,0.272079605,0.250444743,0.211418407,0.162956689,0.14693429,0.301947995,0.110952164,0.240849789,0.201936217
00-03-24 00:00,0.270797079,0.080258722,0.137564725,0.272389615,0.23200892,0.133594414,0.285396699,0.266590258,0.202888207,0.1504214,0.135210437,0.321483093,0.100471759,0.257038648,0.213318601
00-03-31 00:00,0.28066084,0.083347349,0.138046602,0.299276286,0.24344551,0.137089059,0.304712472,0.304675866,0.203294935,0.154427893,0.137597084,0.340163882,0.107121836,0.272953598,0.220287342
00-04-07 00:00,0.258250729,0.06983718,0.121904899,0.304653269,0.217676877,0.122236799,0.273401258,0.28095417,0.180289867,0.142217466,0.122687771,0.342310071,0.096688048,0.275952128,0.198474539
00-04-14 00:00,0.217692054,0.057016527,0.103647115,0.258859173,0.182521378,0.102745562,0.230122307,0.239474075,0.149888403,0.118516791,0.105294027,0.346431628,0.083799822,0.279301239,0.16621577
00-04-21 00:00,0.212568346,0.057412531,0.101512335,0.249386113,0.178445081,0.101288721,0.225612136,0.235539273,0.146170213,0.115433061,0.103501705,0.35881688,0.08445353,0.284565397,0.16334209
00-04-28 00:00,0.222792094,0.060271242,0.105958948,0.258632777,0.188760089,0.107635782,0.236852888,0.25252145,0.156877249,0.123971879,0.110377386,0.360083614,0.090635477,0.290734854,0.173994772
00-05-05 00:00,0.200289542,0.054529363,0.09553448,0.234498114,0.168291438,0.097410687,0.214073054,0.228449758,0.141088196,0.109585076,0.098084863,0.338314377,0.08273339,0.278068936,0.15910535
00-05-12 00:00,0.185208355,0.051171024,0.087560282,0.214144241,0.157272329,0.091539183,0.202653144,0.213269756,0.133478239,0.104493532,0.091491099,0.32419362,0.078682282,0.254883437,0.148607393
00-05-19 00:00,0.188543544,0.051561138,0.087730604,0.213517692,0.158372031,0.093134602,0.201121361,0.217165878,0.135050186,0.105748406,0.093058861,0.32283793,0.080511891,0.252288427,0.151556232
00-05-26 00:00,0.163827859,0.045963522,0.075725349,0.185475461,0.139631448,0.082968344,0.178925941,0.192266133,0.119781486,0.093904423,0.081108854,0.279082265,0.071841725,0.217965624,0.133419878
00-06-02 00:00,0.142742123,0.040393169,0.071185648,0.16614706,0.127439262,0.074654441,0.16020498,0.1770484,0.107021425,0.083861867,0.07317201,0.252097115,0.065672123,0.189787676,0.1212863
00-06-09 00:00,0.122537447,0.035234583,0.058910736,0.142726878,0.108577619,0.064044741,0.139911518,0.150826276,0.090539168,0.071834131,0.063155734,0.211707364,0.060166741,0.160889372,0.106157538
00-06-16 00:00,0.121641568,0.037489699,0.062281321,0.14163509,0.112708195,0.066978201,0.14261912,0.152131181,0.090517086,0.073242819,0.065469495,0.208667397,0.060455576,0.156679176,0.106288633
00-06-23 00:00,0.114413057,0.036776784,0.061772374,0.136499009,0.111143016,0.064944639,0.137779118,0.144762062,0.086762147,0.069988989,0.063828867,0.195987112,0.059134302,0.147478428,0.102484513
00-06-30 00:00,0.115173488,0.034976405,0.060681408,0.127087869,0.105595768,0.061354447,0.130449474,0.137885499,0.08295297,0.065479572,0.06057321,0.18014963,0.056544329,0.135311417,0.095968225
00-07-07 00:00,0.117248209,0.03603734,0.061319193,0.128329257,0.106043495,0.062768571,0.130370777,0.134980221,0.084650242,0.066268477,0.061492066,0.175888196,0.057954785,0.134861284,0.097557459
00-07-14 00:00,0.114959054,0.035771551,0.059761292,0.1224881,0.10344209,0.061844974,0.126245641,0.125756736,0.082889259,0.064215633,0.059213908,0.165901639,0.057502806,0.129212037,0.094675071
00-07-21 00:00,0.114612875,0.036594478,0.060743046,0.124518048,0.105202905,0.062777219,0.129732825,0.123993423,0.084612604,0.063460807,0.059303549,0.16466044,0.059135308,0.132266949,0.095835877
00-07-28 00:00,0.116531279,0.038488351,0.063244251,0.127601804,0.107845702,0.0652361,0.13235058,0.125323634,0.088412004,0.06521069,0.060369587,0.166537677,0.062821547,0.135962392,0.098764291
00-08-04 00:00,0.115143533,0.039574398,0.063799587,0.128661964,0.109510088,0.066320993,0.134915963,0.124367274,0.088501395,0.065619751,0.061008334,0.1645281,0.063082915,0.136913897,0.099614076
00-08-11 00:00,0.112266946,0.03940042,0.063160017,0.126894185,0.108166649,0.06553316,0.13438499,0.120270605,0.086101688,0.064178469,0.06091881,0.15966034,0.062643347,0.134631076,0.098062661
00-08-18 00:00,0.107040566,0.038155285,0.061054445,0.123096381,0.104496766,0.063131972,0.129678434,0.113305924,0.083424757,0.060796144,0.060091984,0.151176636,0.060734945,0.12941786,0.094318804
00-08-25 00:00,0.101026684,0.036521413,0.058216547,0.117730454,0.10028208,0.06022921,0.123960471,0.108048385,0.080426346,0.057527272,0.05847706,0.142494209,0.058321675,0.123641635,0.08989819
00-09-01 00:00,0.090596398,0.032906522,0.052602855,0.107046058,0.0910342,0.054302641,0.112243748,0.098445488,0.073095548,0.052267196,0.053126161,0.129515361,0.053023147,0.112165138,0.082574935
00-09-08 00:00,0.088435144,0.032175365,0.051450554,0.103282051,0.088602279,0.053143852,0.109259609,0.095922746,0.072199866,0.051486112,0.051908006,0.126615126,0.052330062,0.106998793,0.081816773
00-09-15 00:00,0.088945143,0.032401121,0.051955643,0.103612547,0.089314888,0.053511698,0.110197485,0.09767572,0.07305985,0.052228762,0.052525946,0.126505485,0.052416608,0.109100005,0.082652666
00-09-22 00:00,0.088320787,0.032315733,0.051706375,0.10549354,0.089401909,0.05337224,0.111072551,0.09637981,0.073494651,0.052065917,0.052431315,0.12687494,0.052874719,0.111440895,0.082191174
00-09-29 00:00,0.085376124,0.031330365,0.04999883,0.102288128,0.086811977,0.051752023,0.107133506,0.093254294,0.071688375,0.050495016,0.050750384,0.123566311,0.05114709,0.107672155,0.079618057
00-10-06 00:00,0.087169897,0.032121107,0.05122613,0.105132455,0.08948195,0.053152794,0.10994803,0.096252366,0.074119915,0.051947104,0.052262631,0.127391574,0.052776289,0.110620329,0.082051492
00-10-13 00:00,0.088498006,0.032353315,0.051471295,0.105728125,0.090131095,0.053626755,0.109965958,0.097071392,0.07484914,0.052508983,0.052831032,0.128006668,0.053142129,0.111656218,0.082605195
00-10-20 00:00,0.086566565,0.031670748,0.050451634,0.103867211,0.088243173,0.052591163,0.10957188,0.095189445,0.073599998,0.051236839,0.051801581,0.126180209,0.052170806,0.109731485,0.080926088
00-10-27 00:00,0.079997991,0.029177666,0.046476611,0.096678124,0.081711306,0.04864053,0.100542518,0.08810907,0.068271019,0.047426555,0.047724711,0.116615853,0.048205108,0.101423365,0.074891174
00-11-03 00:00,0.079010107,0.028805707,0.045849272,0.09564602,0.081044989,0.048045248,0.09897719,0.086995397,0.067258398,0.046896174,0.047144815,0.115435836,0.047793798,0.100383264,0.074036428
00-11-10 00:00,0.076387463,0.027855602,0.044259975,0.092634789,0.078832532,0.046375757,0.095745469,0.084764297,0.065630551,0.045263913,0.045596597,0.113627326,0.046157419,0.098192212,0.071661029
00-11-17 00:00,0.075175381,0.027344984,0.043518705,0.091244631,0.07745879,0.045522189,0.093453623,0.08280928,0.064262475,0.044503175,0.044677697,0.11036477,0.045276159,0.095924328,0.070436214
00-11-24 00:00,0.075769696,0.027291152,0.043575941,0.092280598,0.077819601,0.046065512,0.09376367,0.083574484,0.064284375,0.044964556,0.045050856,0.11125227,0.045464934,0.096644676,0.070756832
00-12-01 00:00,0.072209037,0.026202213,0.04185779,0.087843367,0.074266198,0.043931247,0.089088784,0.079353907,0.061282367,0.042964481,0.043029129,0.105686324,0.043113861,0.092064803,0.067516904
00-12-08 00:00,0.073427899,0.026607763,0.042618029,0.089877148,0.075610563,0.044439674,0.090510683,0.080642952,0.062303703,0.043739639,0.043806447,0.107797117,0.043429898,0.093051733,0.06866221
00-12-15 00:00,0.072965807,0.0264428,0.042444419,0.089537118,0.075042073,0.043931323,0.090062752,0.079989054,0.061748815,0.043448848,0.043364164,0.107082456,0.042627345,0.092060425,0.068263316
00-12-22 00:00,0.073490768,0.02666371,0.043003492,0.090545884,0.07572652,0.044326339,0.090918041,0.080668138,0.062316397,0.043949297,0.043817744,0.108065125,0.042742942,0.092425582,0.068901555


==> energy_mismatch_method.dat <==
%% LaTeX2e file `energy_mismatch_method.dat'
%% generated by the `filecontents' environment
%% from source `FinalSubmission' on 2020/08/26.
%%
x deficit 
1 0 
2 .42
3 1.216 


==> energy_mismatch_myopic.dat <==
%% LaTeX2e file `energy_mismatch_myopic.dat'
%% generated by the `filecontents' environment
%% from source `FinalSubmission' on 2020/08/26.
%%
time,x1,x2,x3,x4,x5,x6,x7,x8,x9,x10,x11,x12,x13,x14,x15
00-01-00 00:00,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
00-01-07 00:00,0.316150101,0.59802706,0.25739838,0.199996556,0.120486089,0.090871921,0.080028935,0.132864174,0.168077876,0.217644096,0.257182359,-0.065139912,0.268973174,-0.319028313,0.252930766
00-01-14 00:00,0.347193478,0.75028581,0.512723057,0.297327181,0.285545527,0.245164949,0.264883001,0.296938494,0.290773429,0.358190908,0.376946808,0.083373587,0.380415881,-0.124012084,0.370795108
00-01-21 00:00,0.321832042,0.661488263,0.529396362,0.300390555,0.283231542,0.295066635,0.244219777,0.297326536,0.381284581,0.344701685,0.400603376,0.071835325,0.431744269,-0.047394763,0.394548652
00-01-28 00:00,0.288892138,0.53189673,0.427372765,0.262961356,0.222844826,0.239331511,0.175823662,0.237937335,0.291878024,0.289383784,0.267763632,0.063294609,0.334703837,-0.027562925,0.30071965
00-02-04 00:00,0.201224189,0.42028412,0.327995879,0.203501188,0.170557404,0.168771696,0.150219334,0.178038655,0.207182104,0.206129411,0.189280766,0.046128125,0.246456372,-0.031470759,0.226063378
00-02-11 00:00,0.232775424,0.395631274,0.332886642,0.21066222,0.186370143,0.19186928,0.157587904,0.188509192,0.220513432,0.235806229,0.219520909,0.073973715,0.25137078,0.006914846,0.228594495
00-02-18 00:00,0.23965146,0.359899599,0.328765611,0.201434123,0.176347361,0.186905132,0.16391416,0.195776129,0.212398007,0.227265313,0.21505534,0.098309782,0.246951746,0.030923475,0.226259052
00-02-25 00:00,0.230733361,0.32166537,0.289706885,0.187803737,0.169427339,0.178847092,0.157944657,0.188887412,0.219467273,0.220295833,0.206015263,0.107627705,0.238055259,0.041853053,0.202730285
00-03-03 00:00,0.204973665,0.298887976,0.247534476,0.172083997,0.156279014,0.161880755,0.151422511,0.16992382,0.192432597,0.18747316,0.177670204,0.102403052,0.210649044,0.051493999,0.183202385
00-03-10 00:00,0.207504868,0.28271467,0.23554757,0.166385872,0.159517034,0.164033634,0.152286024,0.173144685,0.194302723,0.187068763,0.177670945,0.108062218,0.210940946,0.061500132,0.18273722
00-03-17 00:00,0.188771358,0.23714101,0.181311113,0.142500948,0.127607868,0.145658914,0.13692299,0.160694877,0.170837646,0.158208512,0.159465591,0.097497058,0.187978007,0.06045031,0.16004148
00-03-24 00:00,0.181368343,0.227827569,0.190171466,0.134962402,0.123100457,0.151348108,0.130443657,0.159230254,0.167458839,0.159560014,0.160780206,0.09919275,0.191306662,0.066704129,0.161402479
00-03-31 00:00,0.184240072,0.235921748,0.199539619,0.138698758,0.131237722,0.162730939,0.133233926,0.16193189,0.17538206,0.162205535,0.16186979,0.103171261,0.201916273,0.078219781,0.163696172
00-04-07 00:00,0.174675596,0.213559208,0.174095708,0.126951401,0.119418415,0.152117543,0.124592803,0.15374011,0.157826593,0.154237833,0.141505445,0.09757214,0.191287138,0.076191959,0.150605307
00-04-14 00:00,0.156711129,0.171287751,0.149567963,0.110005929,0.102384362,0.125811029,0.11237925,0.142367524,0.143430665,0.135000375,0.128375612,0.091584314,0.177054731,0.062728021,0.129295969
00-04-21 00:00,0.155298388,0.167743276,0.152155836,0.112176881,0.106107484,0.128159369,0.108974563,0.138572712,0.140525231,0.112025967,0.125785145,0.091417936,0.17615429,0.070228861,0.128541027
00-04-28 00:00,0.161966079,0.1813732,0.16700642,0.11744212,0.120004486,0.140818542,0.113518976,0.144289443,0.153879857,0.112028835,0.132893014,0.094774314,0.185178486,0.081278414,0.137745925
00-05-05 00:00,0.148640837,0.162674484,0.147882977,0.10842756,0.108566508,0.1273286,0.105510036,0.133610497,0.137119148,0.099600583,0.115936611,0.081458276,0.174390033,0.077735095,0.12869296
00-05-12 00:00,0.141161762,0.147889768,0.132465305,0.101365434,0.10273226,0.120816976,0.101094408,0.12346565,0.131287806,0.099173553,0.106984801,0.079045619,0.164360451,0.074050577,0.120828685
00-05-19 00:00,0.143527924,0.145014257,0.134123488,0.097638018,0.101661273,0.127793595,0.099416549,0.123416258,0.133976537,0.104130296,0.10951592,0.071000759,0.166093335,0.075798939,0.125687275
00-05-26 00:00,0.131612918,0.123199283,0.11518676,0.088424564,0.087464422,0.115436174,0.086002176,0.115009194,0.120644995,0.090781357,0.090588793,0.046842986,0.156581032,0.068956948,0.116021971
00-06-02 00:00,0.112853219,0.111554733,0.107918179,0.074945144,0.074877628,0.106604837,0.070089501,0.101684893,0.106488525,0.087082038,0.08326281,0.035785756,0.148890702,0.054861345,0.106949086
00-06-09 00:00,0.093418317,0.096855574,0.093991766,0.063599679,0.058268853,0.098583919,0.055718819,0.082192409,0.090750342,0.070992533,0.073201879,0.01130695,0.143466413,0.040596166,0.09524881
00-06-16 00:00,0.095602443,0.099432558,0.094897123,0.062101893,0.054867236,0.105158257,0.061534592,0.084925595,0.093603203,0.075485279,0.078952239,0.013547399,0.149088266,0.045444174,0.099185728
00-06-23 00:00,0.087888605,0.09335349,0.09539949,0.063831554,0.051091372,0.105671211,0.065103094,0.07949991,0.085397433,0.069624559,0.07913835,0.011004237,0.150326179,0.046447654,0.098659644
00-06-30 00:00,0.089431427,0.08127832,0.093230515,0.057010205,0.040191823,0.102026104,0.063193329,0.08193207,0.085163623,0.059718889,0.076760821,0.003940657,0.14693219,0.042132189,0.095064018
00-07-07 00:00,0.094576064,0.082741586,0.095099751,0.060305544,0.033434816,0.109486359,0.065249527,0.070627047,0.088799318,0.063589305,0.076129938,-0.000540664,0.154943856,0.045730222,0.09817174
00-07-14 00:00,0.089480569,0.082993056,0.094841016,0.061785863,0.022520043,0.111968252,0.067321594,0.05063314,0.086114541,0.061192143,0.062305436,-0.006074896,0.160949917,0.048710031,0.093236778
00-07-21 00:00,0.089428887,0.083843045,0.097863545,0.066006193,0.020925303,0.116730904,0.073083959,0.044575442,0.09184165,0.057635532,0.058836713,-0.006058722,0.166186675,0.054339423,0.095832202
00-07-28 00:00,0.093177153,0.092539814,0.102240973,0.067841595,0.020350938,0.124364083,0.072323509,0.041668598,0.099005146,0.064028342,0.055970244,-0.008199402,0.173639789,0.057101223,0.099586037
00-08-04 00:00,0.09271866,0.095340936,0.097530734,0.074928729,0.021591738,0.127777208,0.080038771,0.03906928,0.098424596,0.062581053,0.053426511,-0.01046044,0.166050281,0.062617819,0.10129658
00-08-11 00:00,0.092624396,0.093245852,0.098045543,0.079408234,0.018088246,0.127933742,0.087365773,0.033288133,0.095462513,0.058174662,0.056547639,-0.011714677,0.167464066,0.065993273,0.101011654
00-08-18 00:00,0.09091297,0.084565078,0.0948255,0.085501022,0.014476555,0.125286319,0.089879913,0.022191518,0.095388022,0.046790661,0.063858147,-0.014709336,0.165585279,0.069125352,0.097908279
00-08-25 00:00,0.081973711,0.071508808,0.08711337,0.090240954,0.013598786,0.118428691,0.093111836,0.019612001,0.096272517,0.03299275,0.068832379,-0.01201906,0.159822782,0.073632059,0.094927154
00-09-01 00:00,0.075030854,0.052642908,0.076313363,0.090684772,0.009443444,0.105734915,0.091387928,0.020861428,0.092891547,0.027119078,0.06078249,-0.006250979,0.152469437,0.073168895,0.097138152
00-09-08 00:00,0.074997647,0.043742302,0.071090162,0.093500476,0.003587564,0.102127648,0.094978198,0.021961903,0.094300094,0.027596463,0.055046573,-0.00237901,0.151296454,0.075652567,0.101214266
00-09-15 00:00,0.077573461,0.035148771,0.069214463,0.097016098,0.005980926,0.099730825,0.100189037,0.027748119,0.097158959,0.03242535,0.057015049,0.006316367,0.148971781,0.081275641,0.10456441
00-09-22 00:00,0.080845938,0.028517624,0.066753873,0.102955362,0.009901744,0.100617291,0.103763319,0.028946645,0.099553972,0.032373842,0.058508892,0.011238915,0.145998917,0.087611423,0.106309474
00-09-29 00:00,0.079902568,0.020958694,0.060049412,0.104438916,0.010256917,0.096155627,0.103235083,0.030731672,0.102026741,0.030413473,0.054298515,0.014993384,0.141518669,0.088238734,0.105036121
00-10-06 00:00,0.083800643,0.0160046,0.058699265,0.110233346,0.01534031,0.096906732,0.109076866,0.03814252,0.106144381,0.032844356,0.057478767,0.02348645,0.141103909,0.095550283,0.108895877
00-10-13 00:00,0.090065273,0.009261943,0.05554372,0.113997467,0.016235004,0.095211757,0.111274484,0.042498206,0.108140351,0.032675006,0.057048644,0.030198004,0.138283424,0.100398363,0.11031607
00-10-20 00:00,0.086355161,0.005049644,0.05262836,0.115096052,0.016642585,0.093561617,0.114971293,0.045001474,0.109731589,0.028382201,0.053918265,0.03434822,0.135156208,0.102631657,0.110954871
00-10-27 00:00,0.082945764,-0.006547079,0.043985502,0.114079592,0.016950807,0.087527137,0.113971035,0.046084569,0.106925723,0.023521331,0.045828638,0.038059571,0.131252031,0.1019499,0.108890863
00-11-03 00:00,0.083161004,-0.011462007,0.041517045,0.115793524,0.020867363,0.086283834,0.113955819,0.048573501,0.103883929,0.022126514,0.042291517,0.042690168,0.131157428,0.104377795,0.110357447
00-11-10 00:00,0.08352257,-0.016356384,0.037667416,0.11539745,0.02282438,0.082226453,0.11449951,0.050989426,0.103932889,0.018074394,0.038458252,0.047018181,0.125773407,0.106791322,0.110916453
00-11-17 00:00,0.083473557,-0.022552308,0.033993471,0.118547888,0.025341126,0.077552486,0.112474606,0.052704479,0.103521152,0.015155223,0.033951262,0.051421256,0.120748284,0.108629701,0.109840759
00-11-24 00:00,0.085028381,-0.02304444,0.035285384,0.121719145,0.024665571,0.078681328,0.112467826,0.055440467,0.10065253,0.016752303,0.031383986,0.054921033,0.115522545,0.109674084,0.109895684
00-12-01 00:00,0.08462035,-0.031611332,0.03332692,0.124192706,0.02685889,0.077566764,0.110533129,0.055273922,0.097022137,0.015502634,0.032475502,0.057469656,0.108501628,0.111325657,0.109419998
00-12-08 00:00,0.089226894,-0.035012162,0.035172393,0.130735645,0.032230021,0.073305378,0.115283223,0.061196181,0.099140513,0.017246727,0.034402105,0.064779385,0.09935783,0.110064808,0.114722519
00-12-15 00:00,0.091642016,-0.036378115,0.036810329,0.135135173,0.034734614,0.069290684,0.119751835,0.063442046,0.09919466,0.017356903,0.030709014,0.069507554,0.088163355,0.11131225,0.117172319
00-12-22 00:00,0.091415216,-0.039569301,0.038462891,0.138876963,0.037051222,0.068527536,0.123304485,0.065069148,0.100229715,0.017872372,0.031341188,0.073467047,0.081514334,0.109701406,0.118520839


==> energy_mismatch_myopic_rule-based.dat <==
%% LaTeX2e file `energy_mismatch_myopic_rule-based.dat'
%% generated by the `filecontents' environment
%% from source `FinalSubmission' on 2020/08/26.
%%
time,x1,x2,x3,x4,x5,x6,x7,x8,x9,x10,x11,x12,x13,x14,x15
00-01-00 00:00,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
00-01-07 00:00,0.252057014,0.731767909,0.220058089,0.065965457,0.049141498,0.101514668,-0.000619605,0.033952049,0.106493896,0.204514082,0.334201606,-0.153251141,0.334782766,-0.356693595,0.166122135
00-01-14 00:00,0.285442845,0.814306075,0.483676818,0.347315518,0.206809638,0.264266964,0.173753427,0.208220916,0.266424921,0.361701885,0.416327536,-0.023396771,0.451514264,-0.169968209,0.326924464
00-01-21 00:00,0.265264357,0.752633704,0.498533543,0.314014365,0.217454666,0.313469326,0.188414435,0.223273337,0.362471182,0.3419189,0.432145231,-0.021097224,0.48040333,-0.099744357,0.351509166
00-01-28 00:00,0.238126458,0.619516953,0.39798495,0.267796736,0.173956826,0.251498977,0.140428511,0.181141045,0.278798245,0.279863473,0.305513434,-0.016779717,0.370027361,-0.082302123,0.26645204
00-02-04 00:00,0.163606196,0.512365545,0.295803746,0.211454444,0.130288594,0.177536007,0.115328072,0.119209355,0.204051936,0.204683224,0.239868103,-0.016559682,0.280850361,-0.090147362,0.195288965
00-02-11 00:00,0.183157023,0.463921359,0.276995364,0.220964491,0.155400125,0.199608112,0.14696407,0.139542814,0.220079429,0.256127516,0.290751302,0.021743089,0.274232965,-0.046840206,0.205214384
00-02-18 00:00,0.195333597,0.420980746,0.261988421,0.211648722,0.164601761,0.189312727,0.164848343,0.152745141,0.218505742,0.258878789,0.295658431,0.045169807,0.262403964,-0.025785638,0.20199036
00-02-25 00:00,0.184498094,0.375847647,0.216611252,0.18867164,0.159815946,0.180869989,0.173190837,0.145054029,0.202691488,0.253009951,0.295415543,0.059275501,0.248879268,-0.009786664,0.184814494
00-03-03 00:00,0.151097418,0.342849882,0.176074455,0.168222105,0.148351363,0.1651658,0.160792875,0.120807483,0.174746859,0.236559308,0.260054442,0.052658382,0.216164387,-0.007398837,0.164248219
00-03-10 00:00,0.153225804,0.328381654,0.178816541,0.157657944,0.153177918,0.171218006,0.165851827,0.123832968,0.174651864,0.232205362,0.252634862,0.062619801,0.215312595,0.005416345,0.16651084
00-03-17 00:00,0.140754775,0.278903525,0.135475161,0.12984982,0.116273273,0.153445009,0.141863365,0.11134093,0.141107063,0.206316611,0.225053892,0.047680201,0.189043257,0.002326228,0.140704566
00-03-24 00:00,0.143763547,0.272406572,0.147793984,0.122959371,0.114336463,0.16195138,0.131125288,0.108762774,0.138520566,0.208655216,0.219928047,0.046755211,0.191888921,0.010492144,0.142586261
00-03-31 00:00,0.148791163,0.279741749,0.161647349,0.125487227,0.125827371,0.17432395,0.130873391,0.113035582,0.147455978,0.209631275,0.217080887,0.054468574,0.201136445,0.026002915,0.145159265
00-04-07 00:00,0.143275129,0.258976988,0.142521923,0.112893197,0.121174849,0.165415146,0.118266319,0.104482307,0.128276562,0.196852106,0.193944552,0.046189062,0.188993723,0.022790661,0.130738989
00-04-14 00:00,0.124163434,0.216320296,0.122945284,0.096087961,0.101373838,0.141241888,0.101636326,0.09364157,0.106592288,0.166640754,0.171852918,0.040430423,0.174426607,0.01329727,0.10953084
00-04-21 00:00,0.121082904,0.215632528,0.127675603,0.092347491,0.104464635,0.141967549,0.094083636,0.085535213,0.102778204,0.150308931,0.168780243,0.03644884,0.171431741,0.019801824,0.10854272
00-04-28 00:00,0.128759376,0.231706284,0.14687778,0.094332427,0.117775535,0.156536549,0.095806304,0.088497272,0.110816001,0.143065905,0.177669722,0.040993047,0.179081341,0.029795757,0.117892016
00-05-05 00:00,0.11532306,0.216209675,0.1289262,0.083815475,0.10202628,0.144837223,0.084805689,0.075253074,0.093997989,0.127978137,0.157029773,0.023086779,0.169993529,0.026075565,0.108592367
00-05-12 00:00,0.107460708,0.201726372,0.120441648,0.076254957,0.095136453,0.136892313,0.076106113,0.064079759,0.086718816,0.1268951,0.146016585,0.020214498,0.162200194,0.02347079,0.100030516
00-05-19 00:00,0.104810033,0.207676083,0.129391375,0.068739354,0.087101549,0.145480239,0.070191216,0.058733938,0.087186452,0.127705194,0.147003253,-0.003711243,0.165161005,0.024434982,0.104753278
00-05-26 00:00,0.093153685,0.186985484,0.110873878,0.05803881,0.074484151,0.132405994,0.055467662,0.050351992,0.07471251,0.113144608,0.127470387,-0.026016004,0.154327886,0.018060171,0.095439506
00-06-02 00:00,0.074579598,0.176263348,0.105013641,0.045415006,0.05960618,0.122828411,0.039054059,0.038610649,0.06279633,0.107667969,0.118041093,-0.033908403,0.147763193,0.004782207,0.085830594
00-06-09 00:00,0.054343785,0.164563759,0.095381423,0.031689373,0.040862654,0.113804927,0.021444057,0.018125989,0.049963062,0.091163776,0.105620283,-0.059328172,0.144210399,-0.010260047,0.072944696
00-06-16 00:00,0.058267551,0.172978321,0.09934137,0.025171489,0.037269779,0.120391495,0.021989236,0.021416399,0.054158926,0.095410081,0.109635083,-0.060927015,0.149267995,-0.009260165,0.076992358
00-06-23 00:00,0.051084504,0.176313595,0.099305776,0.019121526,0.027299747,0.122583775,0.017611823,0.013914535,0.049189316,0.095001808,0.108271251,-0.072257806,0.153183637,-0.015380154,0.073517998
00-06-30 00:00,0.051616516,0.17151235,0.097401909,0.009473702,0.015445762,0.121170523,0.012786891,0.013754908,0.045673586,0.084717551,0.103140518,-0.082938718,0.151652319,-0.021625698,0.067428456
00-07-07 00:00,0.049393008,0.185828799,0.105463543,0.002557019,0.005110676,0.130468783,0.006037891,0.003137883,0.048234785,0.088474047,0.104065093,-0.096018244,0.160753678,-0.02754397,0.066967887
00-07-14 00:00,0.039945695,0.195430672,0.110397858,-0.005192014,-0.014114848,0.133935907,-0.000723331,-0.009471065,0.044324284,0.085070994,0.097626957,-0.112267376,0.167537733,-0.031929613,0.058826173
00-07-21 00:00,0.035479823,0.205029244,0.115487304,-0.008789246,-0.020627889,0.139930328,-0.004447646,-0.017413159,0.046604627,0.089303808,0.098683723,-0.119312111,0.17294976,-0.032204694,0.057947047
00-07-28 00:00,0.036681546,0.219533466,0.121956559,-0.012352816,-0.021914242,0.151228094,-0.008207577,-0.018106055,0.050693992,0.0990757,0.104555008,-0.127319807,0.178759875,-0.032117478,0.059733123
00-08-04 00:00,0.033439596,0.226061087,0.123100059,-0.01473599,-0.028237837,0.152308453,-0.010507992,-0.020501593,0.050209742,0.098285897,0.10330768,-0.137793449,0.18297984,-0.030765226,0.058637943
00-08-11 00:00,0.031281228,0.230313803,0.124997166,-0.016380451,-0.035882466,0.154595875,-0.011369988,-0.022624289,0.050128756,0.097208362,0.103361061,-0.144954203,0.187049063,-0.030793068,0.05682189
00-08-18 00:00,0.0270279,0.231006412,0.124693779,-0.019406329,-0.042187495,0.152583358,-0.015674859,-0.029904947,0.049231504,0.092964664,0.103796656,-0.15143836,0.186695133,-0.034346783,0.051935427
00-08-25 00:00,0.021259459,0.229957937,0.121582433,-0.021767009,-0.048850704,0.149820074,-0.020851643,-0.033140209,0.046542201,0.08423327,0.102984071,-0.155361024,0.18500875,-0.035766826,0.046444384
00-09-01 00:00,0.015635031,0.21743169,0.111371481,-0.026759843,-0.054441835,0.140394593,-0.025252915,-0.038039466,0.042188716,0.078315926,0.094099222,-0.157228554,0.177096884,-0.038926278,0.044412394
00-09-08 00:00,0.012799888,0.215055164,0.109596726,-0.02759994,-0.055151311,0.137865779,-0.027760143,-0.038354017,0.041315593,0.076110725,0.090154141,-0.156442972,0.175035954,-0.040954067,0.045807994
00-09-15 00:00,0.011359218,0.215824138,0.107990216,-0.027169511,-0.054155422,0.140397438,-0.029606164,-0.037255244,0.040305857,0.077917294,0.090495706,-0.156071439,0.172573408,-0.039224682,0.047202814
00-09-22 00:00,0.010406185,0.219721774,0.109569475,-0.027838054,-0.054589716,0.142907464,-0.032403942,-0.038495542,0.038745708,0.078671087,0.092914164,-0.158028095,0.175216299,-0.039107077,0.046260682
00-09-29 00:00,0.008963669,0.217790029,0.107500058,-0.031583327,-0.055795551,0.139528979,-0.037847363,-0.041533614,0.03735474,0.072663831,0.089970655,-0.1582027,0.173726394,-0.041409186,0.041611751
00-10-06 00:00,0.011920602,0.221861665,0.109766092,-0.028053972,-0.054275819,0.142827351,-0.036381236,-0.039420354,0.037801456,0.074867973,0.091655621,-0.156123316,0.175048613,-0.038702163,0.042612661
00-10-13 00:00,0.013367741,0.222084182,0.109846366,-0.027864205,-0.055986897,0.144098391,-0.03539463,-0.039784401,0.037602563,0.074672934,0.091398837,-0.154512471,0.175813848,-0.038753657,0.041864899
00-10-20 00:00,0.009562975,0.219667066,0.106669736,-0.030449614,-0.05610329,0.142444387,-0.035969356,-0.040324067,0.037678613,0.0730178,0.090112004,-0.154460179,0.176719035,-0.038559759,0.039816198
00-10-27 00:00,0.004597832,0.210913933,0.099947754,-0.032961527,-0.059024434,0.136052345,-0.038611441,-0.042392592,0.032647184,0.068766355,0.087741704,-0.155098552,0.173183192,-0.0420502,0.035082801
00-11-03 00:00,0.005329402,0.209909206,0.09797729,-0.033260558,-0.058587269,0.135094717,-0.038414014,-0.042216758,0.032173125,0.068430259,0.087054997,-0.153955933,0.171963772,-0.04186879,0.034896755
00-11-10 00:00,0.002591309,0.20760466,0.096423244,-0.036298966,-0.060118725,0.134295712,-0.039894834,-0.044334762,0.028630597,0.063335801,0.08492021,-0.15547812,0.168309476,-0.043115708,0.032118168
00-11-17 00:00,0.001056916,0.205996234,0.094887258,-0.036675628,-0.060647172,0.132509613,-0.042092164,-0.044390861,0.027622528,0.060154859,0.083206584,-0.155930086,0.168885222,-0.044159358,0.030041235
00-11-24 00:00,0.001311815,0.207887127,0.095399944,-0.036505382,-0.061725247,0.133951886,-0.041655569,-0.043888887,0.02857417,0.060533489,0.081959016,-0.15476666,0.169757234,-0.044700563,0.030359706
00-12-01 00:00,-0.001227367,0.204169864,0.092853086,-0.037476187,-0.062608059,0.132647377,-0.042956057,-0.045334582,0.025089744,0.059312046,0.081828721,-0.156130459,0.167166369,-0.045810714,0.028783085
00-12-08 00:00,-0.001094878,0.206753962,0.09562585,-0.03700628,-0.061910218,0.131458578,-0.042513212,-0.04442118,0.025253494,0.060049042,0.084455504,-0.155722358,0.16742944,-0.048477132,0.03016723
00-12-15 00:00,-0.000403589,0.207871533,0.096117884,-0.037248817,-0.061971335,0.129013214,-0.042593096,-0.043865677,0.024908669,0.057832515,0.084280705,-0.156518768,0.167952648,-0.049604991,0.029773429
00-12-22 00:00,-0.00027805,0.208050702,0.097093177,-0.037684028,-0.061382899,0.130447546,-0.042602103,-0.043782693,0.027438832,0.057116674,0.084580928,-0.156676206,0.17129825,-0.051900145,0.029039215


==> long_term_plan.dat <==
%% LaTeX2e file `long_term_plan.dat'
%% generated by the `filecontents' environment
%% from source `FinalSubmission' on 2020/08/26.
%%
x pes opt
0 116.24398675190182 116.24398675190182
25 109.99968889367045 104.11519593885153
50 107.51767546445755 96.62616416791667
100 118.80680945571403 88.95825262829479
249 192.83151888809064 77.01951016866937


==> savings_per_cons.dat <==
%% LaTeX2e file `savings_per_cons.dat'
%% generated by the `filecontents' environment
%% from source `FinalSubmission' on 2020/08/26.
%%
x annual_load overline_e perc_energy cost_reduction
1 7.7829504 3.86501688 0.496600477 3.526198226
2 26.19773113 10.6391188 0.406108405 3.604157111
3 13.17446958 6.553272233 0.497422093 3.95104232
4 5.366417897 3.111987215 0.579900275 3.712942133
5 9.136289013 3.751360048 0.410599976 3.275822369
6 13.49042147 6.466107219 0.479310986 4.120435095
7 6.468707346 3.111987215 0.481083321 3.606940475
8 7.349013873 3.516892681 0.478553006 3.424039171
9 10.7184951 4.57161077 0.426516104 3.413804086
10 15.67674872 6.456115215 0.411827435 3.15549723
11 12.79257378 6.438812597 0.503324249 4.132461542
12 5.237532125 2.617549699 0.49976776 3.107171738
13 14.23259999 6.770781438 0.475723441 4.883973381
14 5.442405313 3.111987215 0.571803649 3.892872676
15 8.69454488 4.102140229 0.471806206 3.748717355


==> solar_cf_mismatch.dat <==
%% LaTeX2e file `solar_cf_mismatch.dat'
%% generated by the `filecontents' environment
%% from source `FinalSubmission' on 2020/08/26.
%%
solar_cf cons1 cons2 cons3 cons4 cons5 cons6 cons7 cons8 cons9 cons10 cons11 cons12 cons13 cons14 cons15
0.199004303 7.300199414 2.605357506 4.278806445 8.999458106 7.392777608 4.354714843 8.981921138 8.011063466 6.082869304 4.343106689 4.352726224 10.73770074 4.173994625 9.023949786 6.82136675
0.182018487 -5.424310651 -1.967420123 -3.197636958 -6.868537915 -5.582611752 -3.270330508 -6.707123068 -5.95401 -4.593442338 -3.24387123 -3.235193938 -8.226425523 -3.151967052 -6.810557737 -5.085201911
0.184913445 -0.830495004 -0.309467412 -0.423495309 -0.925443282 -0.870805714 -0.505237967 -1.032289065 -0.907499829 -0.718392053 -0.503587778 -0.488748337 -1.10256859 -0.496057468 -1.066630848 -0.760344841
0.184004403 -3.978229978 -1.442920623 -2.328837299 -4.966716141 -4.094329189 -2.39848484 -4.919054193 -4.36671544 -3.368864943 -2.379079405 -2.372715417 -5.945386938 -2.311676194 -4.994913947 -3.729525064
0.19030931 3.143133342 1.131982084 1.847098091 3.87171002 3.217596791 1.885139371 3.866247565 3.448579559 2.64703817 1.868270443 1.872339913 4.62530157 1.813261862 3.923190544 2.932430325


==> solar_scenarios.dat <==
%% LaTeX2e file `solar_scenarios.dat'
%% generated by the `filecontents' environment
%% from source `FinalSubmission' on 2020/08/26.
%%
time s1 s2 s3 s4 s5 s6 s7 s8 s9 s10
0 0 0 0 0 0 0 0 0 0 0
1 0 0 0 0 0 0 0 0 0 0
2 0 0 0 0 0 0 0 0 0 0
3 0 0 0 0 0 0 0 0 0 0
4 0 0 0 0 0 0 0 0 0 0
5 0 0 0 0 0 0 0 0 0 0
6 0 0 0 0 0 0 0 0 0 0
7 0.01216 0.00826 0.0019955 0.015908 0.0074644 0.0063331 0.014927 0.014059 0.0041838 0.00068405
8 0.12083 0.15951 0.018267 0.1672 0.042272 0.030874 0.1559 0.15275 0.07613 0.013605
9 0.36666 0.3745 0.044593 0.35452 0.070323 0.036574 0.32159 0.37138 0.1554 0.040435
10 0.53365 0.54017 0.087113 0.32644 0.15062 0.077739 0.36993 0.37264 0.26313 0.091586
11 0.60569 0.50401 0.087881 0.32628 0.14222 0.10624 0.42094 0.23592 0.24774 0.15984
12 0.596 0.45484 0.084274 0.48035 0.1166 0.12595 0.55765 0.26759 0.31311 0.24854
13 0.51197 0.4063 0.105 0.44154 0.13483 0.1322 0.50821 0.36419 0.33582 0.10109
14 0.36442 0.20907 0.076675 0.19217 0.095309 0.096659 0.30145 0.18071 0.29503 0.063008
15 0 0 0 0 0 0 0 0 0 0
16 0 0 0 0 0 0 0 0 0 0
17 0 0 0 0 0 0 0 0 0 0
18 0 0 0 0 0 0 0 0 0 0
19 0 0 0 0 0 0 0 0 0 0
20 0 0 0 0 0 0 0 0 0 0
21 0 0 0 0 0 0 0 0 0 0
22 0 0 0 0 0 0 0 0 0 0
23 0 0 0 0 0 0 0 0 0 0


==> solar_scenarios_summer.dat <==
%% LaTeX2e file `solar_scenarios_summer.dat'
%% generated by the `filecontents' environment
%% from source `FinalSubmission' on 2020/08/26.
%%
time s1 s2 s3 s4 s5 s6 s7 s8 s9 s10
0 0 0 0 0 0 0 0 0 0 0
1 0 0 0 0 0 0 0 0 0 0
2 0 0 0 0 0 0 0 0 0 0
3 0 0 0 0 0 0 0 0 0 0
4 0.0158 0.0095847 0.011973 0.015908 0.014929 0.012666 0.01619 0.013901 0.01412 0.012541
5 0.096274 0.0653 0.094251 0.096007 0.10482 0.095868 0.099352 0.087513 0.092043 0.090066
6 0.24103 0.16021 0.25773 0.23178 0.28043 0.26267 0.25351 0.21625 0.25282 0.24451
7 0.44946 0.34084 0.46642 0.43653 0.48676 0.48409 0.46873 0.4179 0.4446 0.42411
8 0.62799 0.58942 0.65907 0.64723 0.6762 0.66506 0.65598 0.61535 0.61935 0.62666
9 0.75424 0.73685 0.78924 0.78953 0.81567 0.75032 0.79727 0.77443 0.73642 0.7431
10 0.7743 0.81602 0.86914 0.87416 0.82227 0.77399 0.89196 0.84085 0.72589 0.68564
11 0.72705 0.84509 0.84496 0.92229 0.66575 0.77153 0.92639 0.88792 0.70258 0.69522
12 0.54899 0.7716 0.81541 0.90049 0.68814 0.72008 0.88675 0.88192 0.73978 0.76666
13 0.48943 0.70171 0.73145 0.79844 0.64988 0.68651 0.79719 0.79338 0.70586 0.74409
14 0.52506 0.52653 0.656 0.66616 0.60069 0.64717 0.66964 0.62768 0.60097 0.61009
15 0.36031 0.34474 0.45568 0.46588 0.41212 0.46113 0.47749 0.3957 0.39851 0.39926
16 0.22237 0.21468 0.24185 0.24316 0.22849 0.23258 0.25667 0.1913 0.22861 0.20035
17 0.064054 0.081119 0.090644 0.06602 0.099238 0.087555 0.051493 0.071558 0.064998 0.080565
18 0 0 0 0 0 0 0 0 0 0
19 0 0 0 0 0 0 0 0 0 0
20 0 0 0 0 0 0 0 0 0 0
21 0 0 0 0 0 0 0 0 0 0
22 0 0 0 0 0 0 0 0 0 0
23 0 0 0 0 0 0 0 0 0 0

